Importance of the completeness of the configuration interaction and close coupling expansions in R-matrix calculations for highly-charged ions: electron-impact excitation of Fe $^{20+}$

We have carried-out two intermediate coupling frame transformation (ICFT) R-matrix calculations for the electron-impact excitation of C-like Fe $^{20+}$, both of which use the same expansions for their configuration interaction (CI) and close-coupling (CC) representations. The first expansion arises from the configurations 2s$^2$ 2p$^2$, 2s 2p$^3$, 2p$^4$, {2s$^2$ 2p, 2s 2p$^2$, 2p$^3$} nl, with n=3,4, for l=0-3, which give rise to 564 CI/CC levels. The second adds configurations 2s$^2$ 2p 5l, for l=0-2, which give rise to 590 CI/CC levels in total. Comparison of oscillator strengths and effective collision strengths from these two calculations demonstrates the lack of convergence in data for n=4 from the smaller one. Comparison of results for the 564 CI/CC level calculation with an earlier ICFT R-matrix calculation which used the exact same CI expansion but truncated the CC expansion to only 200 levels demonstrates the lack of convergence of the earlier data, particularly for n=3 levels. Also, we find that the results of our 590 CC R-matrix calculation are significantly and systematically larger than those of an earlier comparable Distorted Wave-plus-resonances calculation. Thus, it is important still to take note of the (lack of) convergence in both atomic structural and collisional data, even in such a highly-charged ion as Fe $^{20+}$, and to treat resonances non-perturbatively. This is of particular importance for Fe ions given their importance in the spectroscopic diagnostic modelling of astrophysical plasmas.

==> energies.dat <==
FE+20        26         13606800.(  )
    1 2S2 2P2           (3)1( 0.0)               0.0000
    2 2S2 2P2           (3)1( 1.0)           72710.3548
    3 2S2 2P2           (3)1( 2.0)          119426.8292
    4 2S2 2P2           (1)2( 2.0)          246884.7938
    5 2S2 2P2           (1)0( 0.0)          372373.7419
    6 2S1 2P3           (5)0( 2.0)          478047.2173
    7 2S1 2P3           (3)2( 1.0)          776316.4030
    8 2S1 2P3           (3)2( 2.0)          777485.1492
    9 2S1 2P3           (3)2( 3.0)          806857.6544
   10 2S1 2P3           (3)1( 0.0)          915711.6240
   11 2S1 2P3           (3)1( 1.0)          925642.6631
   12 2S1 2P3           (3)1( 2.0)          944477.0514
   13 2S1 2P3           (3)0( 1.0)         1101046.2366
   14 2S1 2P3           (1)2( 2.0)         1135202.2895
   15 2S1 2P3           (1)1( 1.0)         1268681.7701
   16 2P4               (3)1( 2.0)         1652563.1579
   17 2P4               (3)1( 0.0)         1740539.0246
   18 2P4               (3)1( 1.0)         1744623.7322
   19 2P4               (1)2( 2.0)         1828340.6174
   20 2P4               (1)0( 0.0)         2060296.8916
   21 2S2 2P1 3S1       (3)1( 0.0)         7694473.4187
   22 2S2 2P1 3S1       (3)1( 1.0)         7704251.0450
   23 2S2 2P1 3S1       (3)1( 2.0)         7805074.6804
   24 2S2 2P1 3S1       (1)1( 1.0)         7831670.5356
   25 2S2 2P1 3P1       (3)2( 1.0)         7873395.0494
   26 2S2 2P1 3P1       (1)1( 1.0)         7930232.6609
   27 2S2 2P1 3P1       (3)2( 2.0)         7933610.9895
   28 2S2 2P1 3P1       (3)1( 0.0)         7950513.5954
   29 2S2 2P1 3P1       (3)1( 1.0)         8010611.4252
   30 2S2 2P1 3P1       (3)2( 3.0)         8020315.4508
   31 2S2 2P1 3P1       (3)0( 1.0)         8031266.8163
   32 2S2 2P1 3P1       (3)1( 2.0)         8037308.1620
   33 2S2 2P1 3P1       (1)2( 2.0)         8101291.0324
   34 2S1 2P2 3S1       (5)1( 1.0)         8101295.4219
   35 2S2 2P1 3D1       (3)3( 2.0)         8114455.4921
   36 2S1 2P2 3S1       (5)1( 2.0)         8149603.8774
   37 2S2 2P1 3D1       (3)3( 3.0)         8153235.9077
   38 2S2 2P1 3D1       (3)2( 2.0)         8160593.8265
   39 2S2 2P1 3P1       (1)0( 0.0)         8162774.3506
   40 2S2 2P1 3D1       (3)2( 1.0)         8179033.0619
   41 2S1 2P2 3S1       (5)1( 3.0)         8199748.1171
   42 2S1 2P2 3S1       (3)1( 0.0)         8216610.5043
   43 2S2 2P1 3D1       (3)3( 4.0)         8232558.4834
   44 2S2 2P1 3D1       (1)2( 2.0)         8240683.5209
   45 2S1 2P2 3S1       (3)1( 1.0)         8252205.2790
   46 2S2 2P1 3D1       (3)2( 3.0)         8264430.4751
   47 2S2 2P1 3D1       (3)1( 0.0)         8276800.8317
   48 2S2 2P1 3D1       (3)1( 1.0)         8276889.5214
   49 2S2 2P1 3D1       (3)1( 2.0)         8278150.4908
   50 2S1 2P2 3P1       (5)2( 0.0)         8289026.8728
   51 2S1 2P2 3P1       (5)2( 1.0)         8291759.7047
   52 2S1 2P2 3S1       (3)1( 2.0)         8304986.1110
   53 2S1 2P2 3P1       (5)2( 2.0)         8325498.9972
   54 2S1 2P2 3P1       (3)0( 1.0)         8328681.8837
   55 2S2 2P1 3D1       (1)3( 3.0)         8340268.5404
   56 2S2 2P1 3D1       (1)1( 1.0)         8340647.2329
   57 2S1 2P2 3P1       (5)2( 3.0)         8369393.2588
   58 2S1 2P2 3P1       (5)1( 1.0)         8370867.2173
   59 2S1 2P2 3P1       (5)1( 2.0)         8371734.8992
   60 2S1 2P2 3P1       (3)2( 1.0)         8402166.2157
   61 2S1 2P2 3P1       (5)1( 3.0)         8408259.1598
   62 2S1 2P2 3P1       (5)2( 4.0)         8418475.5268
   63 2S1 2P2 3P1       (3)2( 2.0)         8432679.2974
   64 2S1 2P2 3S1       (3)2( 1.0)         8446903.5121
   65 2S1 2P2 3S1       (3)2( 2.0)         8454832.6795
   66 2S1 2P2 3S1       (3)2( 3.0)         8465897.4805
   67 2S1 2P2 3P1       (3)1( 0.0)         8465921.1069
   68 2S1 2P2 3P1       (5)0( 2.0)         8470675.6730
   69 2S1 2P2 3P1       (3)2( 3.0)         8485094.6055
   70 2S1 2P2 3P1       (3)1( 1.0)         8490726.0165
   71 2S1 2P2 3P1       (3)1( 2.0)         8495303.8067
   72 2S1 2P2 3D1       (5)3( 1.0)         8502479.1776
   73 2S1 2P2 3D1       (5)3( 2.0)         8511424.4685
   74 2S1 2P2 3D1       (5)3( 3.0)         8529280.7244
   75 2S1 2P2 3S1       (1)2( 2.0)         8529646.1277
   76 2S1 2P2 3D1       (5)3( 4.0)         8565790.5984
   77 2S1 2P2 3D1       (5)2( 0.0)         8572512.7872
   78 2S1 2P2 3S1       (3)1( 1.0)         8573267.5823
   79 2S1 2P2 3D1       (5)2( 1.0)         8574109.6405
   80 2S1 2P2 3D1       (5)2( 2.0)         8576286.6749
   81 2S1 2P2 3D1       (5)2( 3.0)         8584029.6839
   82 2S1 2P2 3S1       (3)1( 0.0)         8585353.6425
   83 2S1 2P2 3D1       (5)3( 5.0)         8609186.0930
   84 2S1 2P2 3D1       (3)1( 2.0)         8610146.7224
   85 2S1 2P2 3D1       (5)2( 4.0)         8619672.1834
   86 2S1 2P2 3P1       (3)3( 2.0)         8632938.6328
   87 2S1 2P2 3D1       (3)3( 2.0)         8638834.6095
   88 2S1 2P2 3D1       (5)1( 3.0)         8642617.1884
   89 2S1 2P2 3D1       (5)1( 2.0)         8656017.3966
   90 2S1 2P2 3D1       (3)1( 1.0)         8657805.9061
   91 2S1 2P2 3D1       (5)1( 1.0)         8662435.1522
   92 2S1 2P2 3P1       (3)3( 3.0)         8665090.7290
   93 2S1 2P2 3D1       (3)3( 3.0)         8670446.4908
   94 2S1 2P2 3P1       (3)2( 1.0)         8671737.8903
   95 2S1 2P2 3P1       (1)2( 2.0)         8678028.2189
   96 2S1 2P2 3S1       (3)0( 1.0)         8684880.7866
   97 2S1 2P2 3P1       (3)3( 4.0)         8689660.3837
   98 2S1 2P2 3D1       (3)1( 0.0)         8689668.9432
   99 2S1 2P2 3P1       (1)3( 3.0)         8698205.3529
  100 2S1 2P2 3P1       (3)2( 2.0)         8699246.1893
  101 2S1 2P2 3S1       (3)1( 2.0)         8707171.4829
  102 2S1 2P2 3P1       (1)1( 1.0)         8713939.3992
  103 2S1 2P2 3P1       (3)2( 3.0)         8716408.5433
  104 2S1 2P2 3D1       (3)3( 4.0)         8718606.3181
  105 2S1 2P2 3P1       (3)1( 0.0)         8720982.0648
  106 2S1 2P2 3S1       (1)1( 1.0)         8723062.4206
  107 2S1 2P2 3S1       (1)0( 0.0)         8728770.6148
  108 2S1 2P2 3P1       (3)1( 1.0)         8734450.9137
  109 2S1 2P2 3D1       (3)2( 1.0)         8744164.3876
  110 2S1 2P2 3D1       (3)2( 2.0)         8749838.5084
  111 2S1 2P2 3P1       (3)1( 2.0)         8753637.8661
  112 2S1 2P2 3D1       (3)2( 3.0)         8757279.8825
  113 2S1 2P2 3P1       (3)1( 0.0)         8757735.4459
  114 2S1 2P2 3P1       (3)2( 1.0)         8787859.3114
  115 2S1 2P2 3P1       (3)2( 2.0)         8807964.4797
  116 2S1 2P2 3P1       (3)1( 1.0)         8811483.1403
  117 2S1 2P2 3D1       (3)4( 3.0)         8861086.1338
  118 2S1 2P2 3P1       (1)0( 0.0)         8872517.2598
  119 2S1 2P2 3D1       (3)4( 4.0)         8874163.3084
  120 2S1 2P2 3D1       (3)3( 2.0)         8888079.0844
  121 2S1 2P2 3D1       (3)4( 5.0)         8890113.8663
  122 2S1 2P2 3D1       (3)3( 3.0)         8895574.5480
  123 2S1 2P2 3D1       (3)2( 1.0)         8896484.4897
  124 2S1 2P2 3P1       (1)1( 1.0)         8898532.0670
  125 2S1 2P2 3D1       (3)2( 2.0)         8903670.6917
  126 2S1 2P2 3D1       (3)3( 4.0)         8904846.1647
  127 2S1 2P2 3P1       (3)1( 2.0)         8906146.9577
  128 2S1 2P2 3D1       (3)2( 3.0)         8910562.4136
  129 2S1 2P2 3P1       (3)2( 3.0)         8910619.8281
  130 2S1 2P2 3P1       (3)0( 1.0)         8915685.5214
  131 2S1 2P2 3P1       (3)1( 0.0)         8921760.7539
  132 2S1 2P2 3P1       (3)1( 2.0)         8922269.1449
  133 2S1 2P2 3P1       (3)1( 1.0)         8928817.3122
  134 2S1 2P2 3D1       (1)3( 3.0)         8933099.8213
  135 2S1 2P2 3D1       (3)1( 0.0)         8937368.5584
  136 2S1 2P2 3D1       (3)1( 1.0)         8940605.7100
  137 2S1 2P2 3D1       (3)1( 2.0)         8945190.4246
  138 2S1 2P2 3D1       (1)4( 4.0)         8945568.0526
  139 2S1 2P2 3D1       (3)0( 1.0)         8954953.6754
  140 2S1 2P2 3D1       (3)2( 1.0)         8976212.5777
  141 2P3 3S1           (5)0( 2.0)         8978011.8854
  142 2S1 2P2 3D1       (1)2( 2.0)         8978206.3947
  143 2S1 2P2 3P1       (1)2( 2.0)         8985660.0704
  144 2S1 2P2 3D1       (3)3( 2.0)         9006642.8188
  145 2S1 2P2 3D1       (3)3( 3.0)         9013074.2366
  146 2S1 2P2 3D1       (1)1( 1.0)         9016419.0954
  147 2S1 2P2 3D1       (1)0( 0.0)         9021552.0357
  148 2S1 2P2 3P1       (1)1( 1.0)         9027362.9000
  149 2S1 2P2 3D1       (3)2( 2.0)         9031500.1499
  150 2P3 3S1           (3)0( 1.0)         9090245.7967
  151 2S1 2P2 3D1       (3)2( 3.0)         9110379.8259
  152 2S1 2P2 3D1       (3)3( 4.0)         9114200.9336
  153 2S1 2P2 3D1       (1)1( 1.0)         9121705.9443
  154 2S1 2P2 3D1       (3)2( 2.0)         9126246.7860
  155 2S1 2P2 3D1       (3)2( 3.0)         9138182.1769
  156 2S1 2P2 3D1       (3)2( 1.0)         9142944.8086
  157 2S1 2P2 3D1       (1)2( 2.0)         9147656.2040
  158 2S1 2P2 3D1       (3)1( 2.0)         9152278.3281
  159 2P3 3P1           (5)1( 1.0)         9155528.8347
  160 2P3 3S1           (3)2( 2.0)         9156078.9039
  161 2P3 3S1           (3)2( 1.0)         9157092.6791
  162 2P3 3P1           (5)1( 2.0)         9167640.0577
  163 2S1 2P2 3D1       (3)1( 0.0)         9173490.6031
  164 2S1 2P2 3D1       (3)1( 1.0)         9176488.5713
  165 2P3 3S1           (3)2( 3.0)         9182284.9723
  166 2P3 3P1           (5)1( 3.0)         9185544.1701
  167 2S1 2P2 3D1       (1)3( 3.0)         9195021.7637
  168 2P3 3S1           (1)2( 2.0)         9214615.8743
  169 2P3 3P1           (3)1( 1.0)         9223341.9540
  170 2P3 3P1           (3)1( 2.0)         9234525.7870
  171 2P3 3P1           (3)1( 0.0)         9249278.7928
  172 2S1 2P2 3D1       (1)2( 2.0)         9254114.0377
  173 2P3 3P1           (3)2( 1.0)         9298068.6439
  174 2P3 3S1           (3)1( 0.0)         9316217.2290
  175 2P3 3P1           (3)3( 2.0)         9319917.8231
  176 2P3 3S1           (3)1( 1.0)         9326991.3359
  177 2P3 3P1           (3)2( 2.0)         9342003.7826
  178 2P3 3P1           (3)3( 3.0)         9343004.4880
  179 2P3 3P1           (3)2( 3.0)         9358179.2471
  180 2P3 3P1           (1)1( 1.0)         9359673.7594
  181 2P3 3D1           (5)2( 0.0)         9369734.7604
  182 2P3 3D1           (5)2( 1.0)         9370646.1726
  183 2P3 3D1           (5)2( 2.0)         9371172.5056
  184 2P3 3D1           (5)2( 3.0)         9372481.8033
  185 2P3 3S1           (3)1( 2.0)         9373641.8253
  186 2P3 3P1           (1)3( 3.0)         9376406.7005
  187 2P3 3D1           (5)2( 4.0)         9377498.8280
  188 2P3 3P1           (3)3( 4.0)         9380893.5075
  189 2P3 3S1           (1)1( 1.0)         9402169.4411
  190 2P3 3P1           (3)1( 0.0)         9424032.4582
  191 2P3 3D1           (3)2( 2.0)         9433965.6482
  192 2P3 3P1           (3)1( 1.0)         9445946.7337
  193 2P3 3P1           (3)1( 2.0)         9456145.2903
  194 2P3 3D1           (3)2( 3.0)         9457727.0548
  195 2P3 3D1           (3)2( 1.0)         9458744.9560
  196 2P3 3P1           (3)2( 1.0)         9492256.2913
  197 2P3 3P1           (1)2( 2.0)         9493017.9559
  198 2P3 3D1           (3)3( 2.0)         9519915.8630
  199 2P3 3P1           (3)2( 2.0)         9527276.8985
  200 2P3 3P1           (3)0( 1.0)         9527876.6787
  201 2P3 3D1           (3)3( 3.0)         9531801.6197
  202 2P3 3D1           (3)4( 3.0)         9538598.6054
  203 2P3 3D1           (1)0( 0.0)         9540373.4636
  204 2P3 3D1           (3)4( 4.0)         9541466.4581
  205 2P3 3D1           (3)2( 1.0)         9557569.5070
  206 2P3 3D1           (3)3( 4.0)         9560179.6087
  207 2P3 3P1           (3)2( 3.0)         9567320.3684
  208 2P3 3P1           (1)1( 1.0)         9567877.5596
  209 2P3 3D1           (1)4( 4.0)         9569725.0200
  210 2P3 3D1           (3)4( 5.0)         9569856.7047
  211 2P3 3P1           (3)1( 0.0)         9575962.8612
  212 2P3 3P1           (3)1( 1.0)         9599053.9375
  213 2P3 3D1           (3)2( 2.0)         9604985.7433
  214 2P3 3D1           (1)1( 1.0)         9608900.9178
  215 2P3 3P1           (3)1( 2.0)         9609224.7306
  216 2P3 3D1           (3)2( 3.0)         9621345.1935
  217 2P3 3P1           (1)2( 2.0)         9623093.9122
  218 2P3 3D1           (3)1( 0.0)         9623891.8560
  219 2P3 3D1           (3)1( 2.0)         9627323.1658
  220 2P3 3D1           (3)1( 1.0)         9629200.5845
  221 2P3 3D1           (1)2( 2.0)         9647892.6875
  222 2P3 3D1           (3)0( 1.0)         9658016.4911
  223 2P3 3D1           (1)3( 3.0)         9681596.2825
  224 2P3 3D1           (3)3( 2.0)         9713884.0358
  225 2P3 3D1           (3)3( 3.0)         9725272.6167
  226 2P3 3D1           (3)1( 2.0)         9748862.8222
  227 2P3 3P1           (1)0( 0.0)         9750434.8639
  228 2P3 3D1           (3)3( 4.0)         9756498.7825
  229 2P3 3D1           (3)1( 1.0)         9764855.2998
  230 2P3 3D1           (3)1( 0.0)         9766036.4024
  231 2P3 3D1           (1)2( 2.0)         9780885.5490
  232 2P3 3D1           (3)2( 1.0)         9791398.1629
  233 2P3 3D1           (3)2( 3.0)         9803927.0021
  234 2P3 3D1           (3)2( 2.0)         9828426.1506
  235 2P3 3D1           (1)3( 3.0)         9831388.6297
  236 2P3 3D1           (1)1( 1.0)         9913711.4343
  237 2S2 2P1 4S1       (3)1( 0.0)        10408322.9703
  238 2S2 2P1 4S1       (3)1( 1.0)        10411617.6681
  239 2S2 2P1 4P1       (3)2( 1.0)        10483081.5827
  240 2S2 2P1 4P1       (3)1( 1.0)        10505898.9961
  241 2S2 2P1 4P1       (3)2( 2.0)        10508312.6241
  242 2S2 2P1 4P1       (3)1( 0.0)        10511576.2992
  243 2S2 2P1 4S1       (3)1( 2.0)        10518826.1708
  244 2S2 2P1 4S1       (1)1( 1.0)        10526397.0459
  245 2S2 2P1 4D1       (3)3( 2.0)        10573158.6114
  246 2S2 2P1 4D1       (3)2( 2.0)        10589862.6915
  247 2S2 2P1 4D1       (3)3( 3.0)        10591088.1170
  248 2S2 2P1 4D1       (3)2( 1.0)        10595721.4233
  249 2S2 2P1 4P1       (1)1( 1.0)        10602077.5284
  250 2S2 2P1 4P1       (3)2( 3.0)        10607509.7662
  251 2S2 2P1 4P1       (3)1( 2.0)        10608800.9572
  252 2S2 2P1 4P1       (3)0( 1.0)        10611099.2184
  253 2S2 2P1 4P1       (1)2( 2.0)        10630795.3848
  254 2S2 2P1 4F1       (3)4( 3.0)        10633080.4995
  255 2S2 2P1 4F1       (3)2( 2.0)        10636287.6050
  256 2S2 2P1 4F1       (3)4( 4.0)        10636344.2404
  257 2S2 2P1 4F1       (3)3( 3.0)        10636498.7176
  258 2S2 2P1 4P1       (1)0( 0.0)        10653138.6782
  259 2S2 2P1 4D1       (3)3( 4.0)        10687121.9497
  260 2S2 2P1 4D1       (1)2( 2.0)        10687653.1550
  261 2S2 2P1 4D1       (3)2( 3.0)        10694826.9896
  262 2S2 2P1 4D1       (3)1( 1.0)        10700829.1261
  263 2S2 2P1 4D1       (3)1( 2.0)        10700962.7422
  264 2S2 2P1 4D1       (3)1( 0.0)        10701375.6617
  265 2S2 2P1 4D1       (1)3( 3.0)        10719465.1643
  266 2S2 2P1 4D1       (1)1( 1.0)        10721805.3561
  267 2S2 2P1 4F1       (1)3( 3.0)        10740863.5647
  268 2S2 2P1 4F1       (3)3( 4.0)        10742798.9246
  269 2S2 2P1 4F1       (3)3( 2.0)        10745880.5785
  270 2S2 2P1 4F1       (3)2( 3.0)        10746552.9828
  271 2S2 2P1 4F1       (3)4( 5.0)        10747376.3857
  272 2S2 2P1 4F1       (1)4( 4.0)        10748720.5688
  273 2S2 2P1 4F1       (3)2( 1.0)        10751455.5406
  274 2S2 2P1 4F1       (1)2( 2.0)        10754588.3759
  275 2S1 2P2 4S1       (5)1( 1.0)        10805031.0901
  276 2S1 2P2 4S1       (3)1( 0.0)        10832762.3533
  277 2S1 2P2 4S1       (5)1( 2.0)        10855507.0109
  278 2S1 2P2 4S1       (3)1( 1.0)        10880640.0459
  279 2S1 2P2 4P1       (5)2( 0.0)        10882289.1013
  280 2S1 2P2 4P1       (5)2( 1.0)        10883998.0293
  281 2S1 2P2 4P1       (5)1( 2.0)        10900345.8582
  282 2S1 2P2 4S1       (5)1( 3.0)        10907399.0805
  283 2S1 2P2 4P1       (3)2( 1.0)        10915280.6877
  284 2S1 2P2 4P1       (5)1( 1.0)        10934542.8541
  285 2S1 2P2 4S1       (3)1( 2.0)        10935208.6083
  286 2S1 2P2 4P1       (5)2( 2.0)        10944921.1714
  287 2S1 2P2 4P1       (5)2( 3.0)        10946342.6535
  288 2S1 2P2 4P1       (3)0( 1.0)        10958827.5430
  289 2S1 2P2 4D1       (5)3( 1.0)        10966578.1019
  290 2S1 2P2 4P1       (3)2( 2.0)        10968695.4173
  291 2S1 2P2 4D1       (5)3( 2.0)        10969986.5095
  292 2S1 2P2 4D1       (5)1( 3.0)        10979013.4669
  293 2S1 2P2 4P1       (3)1( 0.0)        10981511.9328
  294 2S1 2P2 4P1       (5)1( 3.0)        10991783.3551
  295 2S1 2P2 4P1       (5)2( 4.0)        10996878.2275
  296 2S1 2P2 4P1       (5)0( 2.0)        11003188.6709
  297 2S1 2P2 4D1       (3)1( 2.0)        11007131.7735
  298 2S1 2P2 4P1       (3)1( 1.0)        11020454.4085
  299 2S1 2P2 4P1       (3)2( 3.0)        11021742.9000
  300 2S1 2P2 4D1       (5)3( 4.0)        11022651.3163
  301 2S1 2P2 4D1       (5)2( 0.0)        11022745.8221
  302 2S1 2P2 4D1       (5)2( 1.0)        11023339.5009
  303 2S1 2P2 4F1       (5)4( 2.0)        11024603.1039
  304 2S1 2P2 4D1       (5)2( 2.0)        11024964.2165
  305 2S1 2P2 4F1       (5)2( 3.0)        11025934.1186
  306 2S1 2P2 4P1       (3)1( 2.0)        11026564.4716
  307 2S1 2P2 4D1       (5)3( 3.0)        11027094.8978
  308 2S1 2P2 4F1       (5)2( 4.0)        11027695.9839
  309 2S1 2P2 4F1       (3)4( 3.0)        11031778.5626
  310 2S1 2P2 4D1       (3)3( 2.0)        11047455.0956
  311 2S1 2P2 4D1       (3)3( 3.0)        11059973.7402
  312 2S1 2P2 4D1       (3)1( 1.0)        11060796.1883
  313 2S1 2P2 4D1       (5)3( 5.0)        11071300.7255
  314 2S1 2P2 4D1       (5)2( 4.0)        11073726.8856
  315 2S1 2P2 4F1       (5)4( 3.0)        11075194.5232
  316 2S1 2P2 4F1       (5)4( 4.0)        11075810.4018
  317 2S1 2P2 4F1       (5)3( 2.0)        11077387.2720
  318 2S1 2P2 4F1       (5)4( 5.0)        11079715.9194
  319 2S1 2P2 4D1       (5)2( 3.0)        11079966.3838
  320 2S1 2P2 4F1       (3)2( 3.0)        11080747.0440
  321 2S1 2P2 4F1       (5)3( 1.0)        11081216.4014
  322 2S1 2P2 4F1       (3)4( 4.0)        11083154.3182
  323 2S1 2P2 4D1       (5)1( 2.0)        11084081.5875
  324 2S1 2P2 4D1       (5)1( 1.0)        11086901.4300
  325 2S1 2P2 4F1       (3)3( 2.0)        11087000.7203
  326 2S1 2P2 4D1       (3)1( 0.0)        11099353.2447
  327 2S1 2P2 4D1       (3)2( 1.0)        11108892.2582
  328 2S1 2P2 4D1       (3)3( 4.0)        11112073.6523
  329 2S1 2P2 4D1       (3)2( 2.0)        11115219.0745
  330 2S1 2P2 4D1       (3)2( 3.0)        11118664.0356
  331 2S1 2P2 4F1       (5)2( 0.0)        11128276.5402
  332 2S1 2P2 4F1       (5)2( 1.0)        11129287.9999
  333 2S1 2P2 4F1       (5)4( 6.0)        11129509.5375
  334 2S1 2P2 4F1       (5)2( 2.0)        11131116.7281
  335 2S1 2P2 4F1       (5)3( 5.0)        11131440.5080
  336 2S1 2P2 4F1       (5)3( 3.0)        11132905.3583
  337 2S1 2P2 4F1       (5)3( 4.0)        11133765.2927
  338 2S1 2P2 4F1       (3)2( 1.0)        11134440.5502
  339 2S1 2P2 4F1       (3)4( 5.0)        11136475.1675
  340 2S1 2P2 4F1       (3)2( 2.0)        11137599.4920
  341 2S1 2P2 4F1       (3)3( 3.0)        11139839.6144
  342 2S1 2P2 4F1       (3)3( 4.0)        11140163.8113
  343 2S1 2P2 4S1       (3)2( 1.0)        11143148.8305
  344 2S1 2P2 4S1       (3)2( 2.0)        11148121.8725
  345 2S1 2P2 4S1       (3)2( 3.0)        11163882.1240
  346 2S1 2P2 4S1       (1)2( 2.0)        11180030.3299
  347 2S1 2P2 4P1       (3)3( 2.0)        11221130.7786
  348 2S1 2P2 4P1       (3)2( 1.0)        11232493.5383
  349 2S1 2P2 4P1       (3)3( 3.0)        11235712.4296
  350 2S1 2P2 4P1       (3)2( 2.0)        11239944.1413
  351 2S1 2P2 4P1       (3)1( 1.0)        11249397.1757
  352 2S1 2P2 4P1       (3)1( 0.0)        11249967.2280
  353 2S1 2P2 4P1       (1)3( 3.0)        11251783.1608
  354 2S1 2P2 4P1       (1)2( 2.0)        11252216.7768
  355 2S1 2P2 4P1       (3)3( 4.0)        11254108.6918
  356 2S1 2P2 4P1       (3)2( 3.0)        11255896.2026
  357 2S1 2P2 4S1       (3)1( 1.0)        11262883.8789
  358 2S1 2P2 4S1       (3)1( 0.0)        11269147.6839
  359 2S1 2P2 4P1       (1)1( 1.0)        11271331.0941
  360 2S1 2P2 4P1       (3)1( 2.0)        11273673.6013
  361 2S1 2P2 4D1       (3)4( 3.0)        11308035.2909
  362 2S1 2P2 4D1       (3)3( 2.0)        11313446.7774
  363 2S1 2P2 4D1       (3)4( 4.0)        11315846.4797
  364 2S1 2P2 4D1       (3)3( 3.0)        11318250.0119
  365 2S1 2P2 4D1       (3)2( 1.0)        11321370.5457
  366 2S1 2P2 4D1       (3)2( 2.0)        11325407.1555
  367 2S1 2P2 4D1       (3)3( 4.0)        11331982.4938
  368 2S1 2P2 4D1       (3)4( 5.0)        11332012.8361
  369 2S1 2P2 4D1       (3)1( 1.0)        11334109.7623
  370 2S1 2P2 4D1       (3)1( 0.0)        11334482.6387
  371 2S1 2P2 4D1       (3)2( 3.0)        11336457.8881
  372 2S1 2P2 4P1       (1)0( 0.0)        11337478.2365
  373 2S1 2P2 4D1       (3)1( 2.0)        11343672.1499
  374 2S1 2P2 4D1       (1)4( 4.0)        11345240.9982
  375 2S1 2P2 4P1       (3)2( 1.0)        11345316.8267
  376 2S1 2P2 4D1       (1)3( 3.0)        11348021.1379
  377 2S1 2P2 4D1       (3)0( 1.0)        11350942.4655
  378 2S1 2P2 4F1       (3)4( 3.0)        11355811.1803
  379 2S1 2P2 4P1       (3)2( 2.0)        11357614.2848
  380 2S1 2P2 4F1       (3)4( 4.0)        11358071.3846
  381 2S1 2P2 4D1       (1)2( 2.0)        11360381.1133
  382 2S1 2P2 4F1       (3)3( 2.0)        11360619.6274
  383 2S1 2P2 4D1       (1)1( 1.0)        11361939.9646
  384 2S1 2P2 4P1       (3)1( 1.0)        11362385.7175
  385 2S1 2P2 4F1       (3)3( 3.0)        11362589.3241
  386 2S1 2P2 4F1       (3)5( 4.0)        11363454.0650
  387 2S1 2P2 4F1       (3)5( 5.0)        11365744.7324
  388 2S1 2P2 4D1       (1)0( 0.0)        11368541.6728
  389 2S1 2P2 4F1       (3)2( 1.0)        11371963.4244
  390 2S1 2P2 4F1       (3)2( 2.0)        11373197.2119
  391 2S1 2P2 4F1       (3)3( 4.0)        11378054.9091
  392 2S1 2P2 4F1       (3)4( 5.0)        11379141.4620
  393 2S1 2P2 4F1       (1)3( 3.0)        11379567.4292
  394 2S1 2P2 4S1       (3)0( 1.0)        11380998.7987
  395 2S1 2P2 4F1       (1)4( 4.0)        11381333.8486
  396 2S1 2P2 4F1       (1)2( 2.0)        11385820.9958
  397 2S1 2P2 4F1       (3)2( 3.0)        11386762.4760
  398 2S1 2P2 4F1       (3)5( 6.0)        11387133.6515
  399 2S1 2P2 4F1       (1)5( 5.0)        11387810.3904
  400 2S1 2P2 4F1       (3)1( 1.0)        11392119.9498
  401 2S1 2P2 4F1       (3)1( 2.0)        11394038.0041
  402 2S1 2P2 4S1       (1)0( 0.0)        11394662.2557
  403 2S1 2P2 4F1       (3)1( 0.0)        11395332.0483
  404 2S1 2P2 4F1       (1)1( 1.0)        11399048.0167
  405 2S1 2P2 4S1       (3)1( 2.0)        11401218.1925
  406 2S1 2P2 4S1       (1)1( 1.0)        11405274.6976
  407 2S1 2P2 4D1       (1)1( 1.0)        11431477.3531
  408 2S1 2P2 4D1       (3)3( 2.0)        11434560.9822
  409 2S1 2P2 4D1       (3)3( 3.0)        11438515.8158
  410 2S1 2P2 4D1       (3)1( 2.0)        11446187.5833
  411 2S1 2P2 4P1       (3)1( 0.0)        11458189.0251
  412 2S1 2P2 4P1       (1)1( 1.0)        11464257.2015
  413 2S1 2P2 4P1       (3)1( 2.0)        11469762.4255
  414 2S1 2P2 4P1       (3)1( 1.0)        11476033.2099
  415 2S1 2P2 4F1       (1)2( 2.0)        11481136.8284
  416 2S1 2P2 4F1       (3)4( 3.0)        11481965.0597
  417 2S1 2P2 4P1       (3)1( 0.0)        11482068.4871
  418 2S1 2P2 4F1       (3)4( 4.0)        11483278.6042
  419 2S1 2P2 4F1       (3)2( 3.0)        11484257.1426
  420 2S1 2P2 4P1       (3)1( 2.0)        11485175.2817
  421 2S1 2P2 4P1       (3)2( 3.0)        11485979.6232
  422 2S1 2P2 4P1       (3)0( 1.0)        11486065.6024
  423 2S1 2P2 4P1       (1)2( 2.0)        11500886.2063
  424 2S1 2P2 4P1       (1)1( 1.0)        11518409.7168
  425 2S1 2P2 4D1       (3)2( 3.0)        11548875.9298
  426 2S1 2P2 4D1       (3)2( 1.0)        11550992.3124
  427 2S1 2P2 4D1       (3)2( 2.0)        11553120.0528
  428 2S1 2P2 4D1       (1)2( 2.0)        11560009.1410
  429 2S1 2P2 4D1       (3)3( 4.0)        11564590.7282
  430 2S1 2P2 4D1       (3)2( 1.0)        11570418.0751
  431 2S1 2P2 4D1       (3)2( 3.0)        11571365.9530
  432 2S1 2P2 4D1       (3)2( 2.0)        11575137.6569
  433 2S1 2P2 4D1       (3)1( 0.0)        11579197.6956
  434 2S1 2P2 4D1       (3)1( 1.0)        11580258.0761
  435 2S1 2P2 4D1       (1)3( 3.0)        11584983.5728
  436 2S1 2P2 4F1       (3)3( 2.0)        11596712.1417
  437 2S1 2P2 4F1       (3)3( 3.0)        11597348.7278
  438 2S1 2P2 4F1       (3)3( 4.0)        11598352.9339
  439 2S1 2P2 4F1       (1)3( 3.0)        11600173.7061
  440 2S1 2P2 4D1       (1)2( 2.0)        11604793.4818
  441 2S1 2P2 4F1       (3)2( 1.0)        11615047.5107
  442 2S1 2P2 4F1       (3)2( 2.0)        11616382.0590
  443 2S1 2P2 4F1       (1)4( 4.0)        11617183.6241
  444 2S1 2P2 4F1       (3)4( 5.0)        11617464.5187
  445 2S1 2P2 4F1       (3)3( 2.0)        11622467.8043
  446 2S1 2P2 4F1       (3)3( 3.0)        11623928.8467
  447 2S1 2P2 4F1       (3)3( 4.0)        11626002.5525
  448 2S1 2P2 4F1       (1)3( 3.0)        11627658.0055
  449 2S2 2P1 5S1       (3)1( 0.0)        11648719.3368
  450 2S2 2P1 5S1       (3)1( 1.0)        11650462.9637
  451 2P3 4S1           (5)0( 2.0)        11655675.2879
  452 2P3 4S1           (3)0( 1.0)        11680053.0780
  453 2S2 2P1 5P1       (3)2( 1.0)        11685749.6510
  454 2S2 2P1 5P1       (3)1( 1.0)        11697233.4289
  455 2S2 2P1 5P1       (3)2( 2.0)        11698649.2157
  456 2S2 2P1 5P1       (3)1( 0.0)        11699422.5454
  457 2S2 2P1 5D1       (3)3( 2.0)        11728870.4731
  458 2P3 4P1           (5)1( 1.0)        11730684.1892
  459 2P3 4P1           (5)1( 2.0)        11732855.7477
  460 2S2 2P1 5D1       (3)2( 2.0)        11736577.5541
  461 2S2 2P1 5D1       (3)3( 3.0)        11738219.6630
  462 2S2 2P1 5D1       (3)2( 1.0)        11739841.8547
  463 2P3 4P1           (5)1( 3.0)        11741543.5620
  464 2P3 4P1           (3)1( 1.0)        11760834.9623
  465 2S2 2P1 5S1       (3)1( 2.0)        11762554.0300
  466 2S2 2P1 5S1       (1)1( 1.0)        11765708.7579
  467 2P3 4P1           (3)1( 2.0)        11767293.2219
  468 2P3 4P1           (3)1( 0.0)        11772259.0871
  469 2S2 2P1 5P1       (1)1( 1.0)        11803387.9927
  470 2S2 2P1 5P1       (3)1( 2.0)        11805894.8754
  471 2S2 2P1 5P1       (3)2( 3.0)        11806256.6683
  472 2S2 2P1 5P1       (3)0( 1.0)        11807561.3680
  473 2P3 4S1           (3)2( 1.0)        11809415.6870
  474 2P3 4S1           (3)2( 2.0)        11810450.5207
  475 2P3 4D1           (5)2( 0.0)        11814560.7971
  476 2P3 4D1           (5)2( 1.0)        11814950.1341
  477 2P3 4D1           (5)2( 2.0)        11815429.8946
  478 2P3 4D1           (5)2( 3.0)        11815698.5863
  479 2S2 2P1 5P1       (1)2( 2.0)        11817273.5909
  480 2P3 4D1           (5)2( 4.0)        11817689.5282
  481 2S2 2P1 5P1       (1)0( 0.0)        11827061.2253
  482 2P3 4S1           (3)2( 3.0)        11838709.7190
  483 2S2 2P1 5D1       (1)2( 2.0)        11843943.2006
  484 2S2 2P1 5D1       (3)3( 4.0)        11844173.0124
  485 2P3 4D1           (3)2( 2.0)        11846707.4064
  486 2S2 2P1 5D1       (3)2( 3.0)        11847441.3184
  487 2P3 4S1           (1)2( 2.0)        11848359.8526
  488 2S2 2P1 5D1       (3)1( 1.0)        11850457.2945
  489 2S2 2P1 5D1       (3)1( 2.0)        11850574.1757
  490 2S2 2P1 5D1       (3)1( 0.0)        11850748.7348
  491 2P3 4D1           (3)2( 1.0)        11854744.6869
  492 2P3 4D1           (3)2( 3.0)        11857079.8199
  493 2S2 2P1 5D1       (1)3( 3.0)        11858998.6204
  494 2S2 2P1 5D1       (1)1( 1.0)        11860526.9428
  495 2P3 4F1           (5)3( 3.0)        11867418.4013
  496 2P3 4F1           (5)3( 2.0)        11867503.6782
  497 2P3 4F1           (5)3( 1.0)        11867718.9060
  498 2P3 4F1           (5)3( 4.0)        11867888.9988
  499 2P3 4F1           (5)3( 5.0)        11869105.7879
  500 2P3 4F1           (3)3( 3.0)        11872802.7388
  501 2P3 4F1           (3)3( 4.0)        11873642.0316
  502 2P3 4F1           (3)3( 2.0)        11874011.0013
  503 2P3 4P1           (3)2( 1.0)        11875893.2155
  504 2P3 4P1           (3)3( 2.0)        11884684.4462
  505 2P3 4P1           (3)3( 3.0)        11894612.6211
  506 2P3 4P1           (3)2( 2.0)        11895184.7914
  507 2P3 4P1           (1)1( 1.0)        11908972.5808
  508 2P3 4P1           (1)3( 3.0)        11912790.1549
  509 2P3 4P1           (3)1( 0.0)        11915043.6543
  510 2P3 4P1           (3)2( 3.0)        11923950.7895
  511 2P3 4P1           (3)3( 4.0)        11924752.7387
  512 2P3 4P1           (3)1( 2.0)        11936867.1111
  513 2P3 4P1           (3)1( 1.0)        11937024.1672
  514 2P3 4P1           (1)2( 2.0)        11964779.8688
  515 2P3 4D1           (3)3( 2.0)        11964955.0973
  516 2P3 4D1           (3)4( 3.0)        11969283.5425
  517 2P3 4D1           (1)0( 0.0)        11971410.2184
  518 2P3 4D1           (3)2( 1.0)        11971713.3458
  519 2P3 4D1           (3)4( 4.0)        11971875.6472
  520 2P3 4D1           (3)3( 3.0)        11973513.0375
  521 2P3 4S1           (3)1( 1.0)        11978984.9124
  522 2P3 4S1           (3)1( 0.0)        11979083.7528
  523 2P3 4D1           (3)2( 2.0)        11989974.7628
  524 2P3 4D1           (3)3( 4.0)        11997085.8825
  525 2P3 4D1           (3)1( 1.0)        11999946.9973
  526 2P3 4D1           (1)4( 4.0)        12001186.5130
  527 2P3 4D1           (3)4( 5.0)        12001419.7706
  528 2P3 4D1           (3)2( 3.0)        12007798.8986
  529 2P3 4F1           (3)4( 3.0)        12010969.1324
  530 2P3 4F1           (3)3( 4.0)        12013291.0091
  531 2P3 4D1           (1)1( 1.0)        12013803.0872
  532 2P3 4D1           (3)1( 2.0)        12013947.0955
  533 2P3 4D1           (3)1( 0.0)        12014233.9817
  534 2P3 4F1           (3)3( 2.0)        12014267.3857
  535 2P3 4F1           (3)5( 4.0)        12016548.4072
  536 2P3 4F1           (3)2( 3.0)        12017084.2434
  537 2P3 4F1           (1)5( 5.0)        12017943.1024
  538 2P3 4F1           (1)1( 1.0)        12021072.5907
  539 2P3 4F1           (3)1( 2.0)        12024499.0282
  540 2P3 4D1           (3)0( 1.0)        12028610.2264
  541 2P3 4D1           (1)2( 2.0)        12029408.9713
  542 2P3 4D1           (1)3( 3.0)        12039012.9713
  543 2P3 4S1           (3)1( 2.0)        12040574.6977
  544 2P3 4S1           (1)1( 1.0)        12042731.4965
  545 2P3 4F1           (3)5( 5.0)        12046510.0151
  546 2P3 4F1           (3)4( 4.0)        12047223.0442
  547 2P3 4F1           (3)3( 3.0)        12047692.4565
  548 2P3 4F1           (3)4( 5.0)        12047975.2824
  549 2P3 4F1           (3)5( 6.0)        12048020.7027
  550 2P3 4F1           (3)2( 2.0)        12048535.5243
  551 2P3 4F1           (3)2( 1.0)        12048847.1233
  552 2P3 4F1           (3)1( 0.0)        12050574.8054
  553 2P3 4F1           (3)1( 1.0)        12050894.0971
  554 2P3 4F1           (1)4( 4.0)        12051511.3913
  555 2P3 4F1           (1)2( 2.0)        12051806.4640
  556 2P3 4F1           (1)3( 3.0)        12052429.3109
  557 2P3 4P1           (3)2( 1.0)        12052538.0825
  558 2P3 4P1           (3)1( 1.0)        12069386.0063
  559 2P3 4P1           (3)2( 2.0)        12070319.9585
  560 2P3 4P1           (3)1( 0.0)        12078848.1708
  561 2P3 4P1           (3)0( 1.0)        12110662.5175
  562 2P3 4P1           (3)2( 3.0)        12116190.3145
  563 2P3 4P1           (1)2( 2.0)        12122312.1195
  564 2P3 4P1           (1)1( 1.0)        12123293.3027
  565 2P3 4P1           (3)1( 2.0)        12130176.6187
  566 2P3 4D1           (3)3( 2.0)        12138317.9741
  567 2P3 4D1           (3)3( 3.0)        12148763.6702
  568 2P3 4D1           (3)1( 2.0)        12148938.8219
  569 2P3 4D1           (3)2( 1.0)        12160264.3916
  570 2P3 4P1           (1)0( 0.0)        12174561.9328
  571 2P3 4F1           (3)4( 3.0)        12186183.5847
  572 2P3 4F1           (3)2( 3.0)        12188906.5951
  573 2P3 4F1           (3)3( 2.0)        12188948.0758
  574 2P3 4F1           (3)4( 4.0)        12189054.5649
  575 2P3 4D1           (3)3( 4.0)        12191559.9333
  576 2P3 4D1           (3)1( 0.0)        12193205.5209
  577 2P3 4D1           (1)2( 2.0)        12197958.1117
  578 2P3 4D1           (3)1( 1.0)        12198028.1021
  579 2P3 4D1           (3)2( 3.0)        12207284.8055
  580 2P3 4D1           (1)3( 3.0)        12210194.4791
  581 2P3 4D1           (3)2( 2.0)        12211119.1256
  582 2P3 4F1           (3)2( 1.0)        12236629.7667
  583 2P3 4F1           (3)2( 2.0)        12239283.7194
  584 2P3 4F1           (3)4( 5.0)        12239662.6752
  585 2P3 4F1           (1)4( 4.0)        12240101.9975
  586 2P3 4D1           (1)1( 1.0)        12242465.8816
  587 2P3 4F1           (3)3( 3.0)        12244931.4373
  588 2P3 4F1           (1)3( 3.0)        12246789.5422
  589 2P3 4F1           (1)2( 2.0)        12247012.0565
  590 2P3 4F1           (3)3( 4.0)        12248148.9349
%
% First line: Symbol, ion charge, nuclear charge, ionisation potential from ground state (cm^{-1})
% State label, configuration, level (2S+1)L(J) designation (largest weight), level energy respect ground state (cm^{-1})
%



==> upsilon.dat <==
   I    J    T(K)=   8.82E5                  8.82E6                  8.82E7             INF
                   RM      DW              RM      DW              RM      DW  
    1    2    5.46E-02    1.81E-02    2.84E-02    1.20E-02    6.05E-03    3.41E-03    0.00E+00
    1    3    3.84E-02    1.65E-02    2.40E-02    1.37E-02    1.25E-02    1.09E-02    1.02E-02
    1    4    7.82E-03    3.66E-03    8.64E-03    2.36E-03    1.81E-03    6.91E-04    7.48E-05
    1    5    5.07E-03    5.38E-04    3.82E-03    3.30E-04    6.97E-04    8.25E-05    1.03E-06
    1    6    6.67E-03    3.24E-03    4.36E-03    2.29E-03    1.06E-03    6.99E-04    0.00E+00
    1    7    1.68E-01    1.69E-01    2.09E-01    2.05E-01    3.06E-01    3.02E-01   -4.94E-02
    1    8    3.42E-03    2.80E-03    3.69E-03    1.97E-03    9.09E-04    5.99E-04    0.00E+00
    1    9    8.97E-04    1.15E-05    1.25E-03    7.66E-06    2.47E-04    4.40E-06    2.49E-06
    1   10    2.26E-04    9.42E-05    3.87E-04    6.40E-05    7.92E-05    1.84E-05    0.00E+00
    1   11    3.68E-02    3.58E-02    4.59E-02    4.36E-02    6.55E-02    6.38E-02   -1.10E-02
    1   12    9.43E-04    5.17E-04    2.04E-03    3.62E-04    4.23E-04    1.10E-04    0.00E+00
    1   13    4.53E-02    4.58E-02    5.58E-02    5.59E-02    8.14E-02    8.03E-02   -1.45E-02
    1   14    8.52E-04    6.24E-04    1.84E-03    4.39E-04    3.91E-04    1.34E-04    0.00E+00
    1   15    3.92E-04    1.72E-04    1.13E-03    1.62E-04    3.60E-04    1.65E-04   -2.73E-05
    1   16    4.62E-04    4.64E-04    7.35E-04    4.21E-04    4.60E-04    4.14E-04    4.11E-04
    1   17    2.23E-04    1.49E-04    3.05E-04    1.41E-04    1.60E-04    1.16E-04    9.13E-05
    1   18    3.76E-05    7.42E-06    2.62E-04    4.71E-06    5.42E-05    1.13E-06    0.00E+00
    1   19    4.97E-05    2.49E-05    3.30E-04    1.55E-05    7.12E-05    4.31E-06    5.41E-07
    1   20    2.35E-05    6.83E-06    9.36E-05    5.66E-06    2.15E-05    3.78E-06    2.63E-06
    1   21    2.91E-03    2.42E-04    5.39E-04    1.67E-04    8.76E-05    4.82E-05    0.00E+00
    1   22    1.30E-02    8.86E-04    3.03E-03    1.30E-03    3.98E-03    3.60E-03   -2.93E-03
    1   23    2.99E-03    6.71E-05    4.63E-04    4.42E-05    5.64E-05    1.21E-05    0.00E+00
    1   24    3.64E-03    4.88E-05    5.52E-04    4.62E-05    1.29E-04    7.43E-05   -5.45E-05
    1   25    5.32E-03    1.52E-03    1.58E-03    9.69E-04    3.19E-04    2.58E-04    0.00E+00
    1   26    4.30E-03    1.83E-03    1.66E-03    1.19E-03    3.65E-04    3.29E-04    0.00E+00
    1   27    5.39E-03    2.49E-03    2.99E-03    2.48E-03    3.00E-03    2.94E-03    3.66E-03
    1   28    1.15E-02    7.81E-03    8.71E-03    8.34E-03    9.07E-03    9.11E-03    9.41E-03
    1   29    1.52E-03    2.49E-04    3.88E-04    1.60E-04    6.82E-05    4.31E-05    0.00E+00
    1   30    1.21E-03    1.64E-04    3.01E-04    1.05E-04    4.82E-05    2.80E-05    0.00E+00
    1   31    1.15E-03    1.34E-04    2.78E-04    8.86E-05    4.49E-05    2.52E-05    0.00E+00
    1   32    1.56E-03    3.44E-04    4.98E-04    2.64E-04    2.14E-04    1.84E-04    1.81E-04
    1   33    1.44E-03    2.38E-04    3.84E-04    1.50E-04    6.75E-05    4.04E-05    7.03E-07
    1   34    2.88E-03    6.83E-04    7.34E-04    4.31E-04    1.42E-04    1.17E-04    0.00E+00
    1   35    5.00E-03    3.03E-03    2.32E-03    1.82E-03    4.93E-04    4.43E-04    0.00E+00
    1   36    1.52E-03    1.75E-06    1.95E-04    1.30E-06    2.09E-05    8.14E-07    7.32E-07
    1   37    4.66E-03    3.09E-03    3.15E-03    2.71E-03    2.84E-03    2.77E-03    3.35E-03
    1   38    6.36E-03    4.85E-03    3.51E-03    2.98E-03    7.88E-04    7.51E-04    0.00E+00
    1   39    3.04E-03    2.71E-03    2.99E-03    2.96E-03    3.34E-03    3.37E-03    3.57E-03
    1   40    4.47E-02    4.28E-02    6.08E-02    6.10E-02    1.27E-01    1.26E-01   -6.90E-02
    1   41    7.79E-04    7.37E-06    1.14E-04    4.79E-06    1.29E-05    1.32E-06    0.00E+00
    1   42    1.25E-02    1.21E-02    1.34E-02    1.34E-02    1.53E-02    1.54E-02    1.64E-02
    1   43    8.40E-04    2.77E-04    3.05E-04    1.68E-04    5.50E-05    4.15E-05    0.00E+00
    1   44    1.25E-03    3.23E-04    4.13E-04    1.93E-04    7.18E-05    4.66E-05    0.00E+00
    1   45    6.81E-04    6.51E-05    1.61E-04    3.95E-05    2.38E-05    9.95E-06    0.00E+00
    1   46    1.23E-03    4.43E-04    5.12E-04    3.10E-04    2.04E-04    1.77E-04    1.56E-04
    1   47    1.88E-04    5.65E-05    7.47E-05    3.92E-05    1.57E-05    1.17E-05    0.00E+00
    1   48    8.08E-04    2.34E-04    3.94E-04    2.62E-04    4.95E-04    4.71E-04   -2.99E-04
    1   49    1.02E-03    1.54E-04    2.97E-04    9.34E-05    4.54E-05    2.33E-05    0.00E+00
    1   50    3.84E-04    2.25E-04    1.80E-04    1.43E-04    4.05E-05    3.77E-05    0.00E+00
    1   51    1.49E-03    7.29E-04    8.96E-04    7.40E-04    1.48E-03    1.43E-03   -1.14E-03
    1   52    6.70E-04    4.27E-05    1.46E-04    3.43E-05    4.11E-05    2.82E-05    3.03E-05
    1   53    1.43E-03    6.27E-04    5.97E-04    4.17E-04    1.34E-04    1.16E-04    0.00E+00
    1   54    1.02E-03    4.24E-04    9.77E-04    8.63E-04    2.82E-03    2.76E-03   -2.25E-03
    1   55    1.42E-03    4.58E-04    5.08E-04    2.73E-04    9.57E-05    6.66E-05    1.03E-07
    1   56    8.63E-04    2.96E-04    4.20E-04    2.76E-04    3.63E-04    3.51E-04   -1.42E-04
    1   57    2.50E-04    1.84E-07    5.15E-05    1.06E-07    5.80E-06    3.46E-08    1.86E-08
    1   58    3.26E-03    2.12E-03    4.24E-03    4.10E-03    1.27E-02    1.25E-02   -9.90E-03
    1   59    6.27E-04    2.30E-04    2.47E-04    1.53E-04    5.26E-05    4.23E-05    0.00E+00
    1   60    2.06E-03    1.42E-03    2.90E-03    2.81E-03    8.87E-03    8.77E-03   -7.01E-03
    1   61    2.00E-04    4.01E-07    4.42E-05    2.67E-07    5.05E-06    1.20E-07    3.56E-08
    1   62    1.75E-04    3.06E-07    4.12E-05    1.72E-07    4.70E-06    3.98E-08    0.00E+00
    1   63    3.48E-04    2.90E-05    8.85E-05    1.94E-05    1.32E-05    5.41E-06    0.00E+00
    1   64    2.66E-04    1.30E-05    5.34E-05    8.50E-06    7.36E-06    2.39E-06    0.00E+00
    1   65    4.06E-04    6.63E-05    1.45E-04    8.76E-05    1.40E-04    1.36E-04    1.74E-04
    1   66    3.10E-04    6.12E-06    5.73E-05    4.06E-06    6.97E-06    1.16E-06    0.00E+00
    1   67    6.20E-05    8.63E-06    1.70E-05    5.70E-06    2.85E-06    1.56E-06    0.00E+00
    1   68    2.59E-04    7.18E-05    9.72E-05    4.73E-05    1.86E-05    1.29E-05    0.00E+00
    1   69    2.26E-04    8.87E-07    5.37E-05    7.80E-07    6.55E-06    5.87E-07    2.81E-07
    1   70    6.73E-04    3.34E-04    7.30E-04    6.78E-04    2.21E-03    2.19E-03   -1.80E-03
    1   71    2.81E-04    1.37E-06    5.57E-05    9.57E-07    6.40E-06    3.73E-07    0.00E+00
    1   72    1.38E-03    1.20E-03    8.31E-04    7.66E-04    2.05E-04    2.05E-04    0.00E+00
    1   73    2.27E-03    1.99E-03    1.44E-03    1.34E-03    5.52E-04    5.36E-04    2.64E-04
    1   74    2.35E-03    2.12E-03    1.47E-03    1.35E-03    3.61E-04    3.60E-04    0.00E+00
    1   75    2.45E-04    1.27E-05    5.42E-05    8.60E-06    9.11E-06    4.21E-06    2.74E-06
    1   76    1.29E-04    1.85E-07    3.90E-05    1.01E-07    4.54E-06    2.30E-08    1.39E-10
    1   77    1.63E-05    1.31E-08    6.41E-06    1.52E-08    7.85E-07    2.08E-08    1.97E-08
    1   78    8.37E-04    1.99E-04    2.15E-04    1.25E-04    4.14E-05    3.39E-05    0.00E+00
    1   79    1.25E-04    4.11E-05    5.01E-05    2.62E-05    9.59E-06    7.05E-06    0.00E+00
    1   80    6.08E-04    4.62E-04    5.42E-04    5.04E-04    6.58E-04    6.60E-04    8.13E-04
    1   81    7.71E-04    5.68E-04    4.34E-04    3.61E-04    1.02E-04    9.62E-05    0.00E+00
    1   82    2.86E-03    2.53E-03    2.90E-03    2.82E-03    3.31E-03    3.30E-03    3.56E-03
    1   83    1.40E-04    1.01E-06    3.87E-05    5.23E-07    4.47E-06    1.07E-07    0.00E+00
    1   84    8.24E-03    8.37E-03    1.13E-02    1.17E-02    1.87E-02    1.89E-02    2.45E-02
    1   85    1.49E-04    7.76E-07    4.40E-05    3.96E-07    5.11E-06    9.37E-08    8.78E-09
    1   86    1.97E-04    1.50E-05    4.91E-05    9.25E-06    6.61E-06    2.36E-06    0.00E+00
    1   87    1.96E-03    1.78E-03    2.39E-03    2.42E-03    3.79E-03    3.84E-03    4.97E-03
    1   88    2.22E-04    3.09E-05    7.34E-05    1.94E-05    1.12E-05    5.06E-06    0.00E+00
    1   89    1.63E-04    6.07E-05    1.06E-04    7.34E-05    1.09E-04    1.07E-04    1.35E-04
    1   90    1.24E-04    4.45E-05    5.19E-05    2.84E-05    1.01E-05    7.77E-06    0.00E+00
    1   91    6.28E-05    2.32E-06    2.20E-05    1.42E-06    2.77E-06    3.58E-07    0.00E+00
    1   92    1.97E-04    9.13E-06    5.07E-05    7.20E-06    1.17E-05    6.48E-06    7.72E-06
    1   93    3.97E-04    1.81E-04    1.70E-04    1.16E-04    3.57E-05    3.09E-05    0.00E+00
    1   94    4.82E-04    2.81E-04    6.00E-04    5.67E-04    1.91E-03    1.89E-03   -1.60E-03
    1   95    1.72E-04    1.31E-05    4.49E-05    8.96E-06    6.25E-06    2.62E-06    0.00E+00
    1   96    1.82E-04    5.01E-05    6.03E-05    3.16E-05    1.11E-05    8.56E-06    0.00E+00
    1   97    1.30E-04    1.10E-06    3.39E-05    6.74E-07    3.92E-06    1.71E-07    0.00E+00
    1   98    4.80E-05    1.08E-05    2.55E-05    1.27E-05    1.83E-05    1.62E-05    1.77E-05
    1   99    1.68E-04    6.41E-06    4.06E-05    4.30E-06    6.25E-06    2.19E-06    1.75E-06
    1  100    1.56E-04    4.22E-06    3.77E-05    2.52E-06    4.53E-06    6.39E-07    0.00E+00
    1  101    1.70E-04    1.48E-05    5.08E-05    1.75E-05    2.88E-05    2.51E-05    3.13E-05
    1  102    2.00E-04    5.60E-05    1.05E-04    7.31E-05    1.46E-04    1.42E-04   -7.71E-05
    1  103    1.29E-04    3.10E-06    3.35E-05    2.19E-06    4.93E-06    1.34E-06    1.24E-06
    1  104    1.86E-04    8.35E-07    5.23E-05    7.05E-07    6.49E-06    5.96E-07    2.32E-07
    1  105    5.39E-05    1.72E-05    2.12E-05    1.14E-05    4.24E-06    3.14E-06    0.00E+00
    1  106    1.15E-04    6.59E-06    2.78E-05    4.11E-06    3.67E-06    1.09E-06    0.00E+00
    1  107    1.74E-04    1.05E-04    1.37E-04    1.17E-04    1.40E-04    1.38E-04    1.50E-04
    1  108    2.01E-04    8.03E-05    1.71E-04    1.47E-04    4.89E-04    4.85E-04   -4.27E-04
    1  109    1.62E-04    4.92E-05    6.15E-05    3.12E-05    1.15E-05    8.32E-06    0.00E+00
    1  110    1.91E-03    1.78E-03    2.43E-03    2.48E-03    3.99E-03    4.05E-03    5.26E-03
    1  111    1.61E-04    2.70E-06    3.71E-05    1.73E-06    4.38E-06    4.68E-07    0.00E+00
    1  112    2.60E-04    3.25E-05    8.02E-05    2.08E-05    1.22E-05    5.58E-06    0.00E+00
    1  113    9.12E-05    4.82E-05    4.19E-05    3.17E-05    9.30E-06    8.63E-06    0.00E+00
    1  114    4.75E-04    1.49E-04    2.44E-04    1.75E-04    4.33E-04    4.28E-04   -3.62E-04
    1  115    5.61E-04    2.75E-04    2.60E-04    1.90E-04    6.05E-05    5.54E-05    0.00E+00
    1  116    9.56E-04    5.57E-04    1.13E-03    1.04E-03    3.28E-03    3.27E-03   -2.65E-03
    1  117    1.41E-04    6.59E-06    4.26E-05    3.18E-06    5.13E-06    6.33E-07    0.00E+00
    1  118    3.00E-05    1.65E-06    8.27E-06    1.12E-06    1.13E-06    3.21E-07    0.00E+00
    1  119    1.53E-04    3.72E-06    4.28E-05    2.43E-06    6.18E-06    1.71E-06    1.33E-06
    1  120    7.26E-04    5.88E-04    8.17E-04    8.06E-04    1.29E-03    1.30E-03    1.69E-03
    1  121    1.14E-04    1.04E-06    3.10E-05    4.98E-07    3.55E-06    9.70E-08    0.00E+00
    1  122    2.27E-04    4.12E-05    7.05E-05    2.54E-05    1.11E-05    6.64E-06    0.00E+00
    1  123    8.69E-05    6.21E-06    3.12E-05    7.95E-06    6.94E-06    6.74E-06    0.00E+00
    1  124    1.40E-04    1.93E-05    6.01E-05    2.91E-05    9.39E-05    8.94E-05   -7.89E-05
    1  125    1.63E-04    3.42E-05    7.66E-05    4.24E-05    6.63E-05    6.28E-05    7.89E-05
    1  126    1.29E-04    7.29E-07    3.46E-05    4.57E-07    4.10E-06    2.20E-07    6.27E-08
    1  127    1.53E-04    1.87E-05    4.70E-05    1.28E-05    7.21E-06    3.67E-06    0.00E+00
    1  128    1.91E-04    8.29E-07    4.55E-05    5.35E-07    5.19E-06    1.62E-07    0.00E+00
    1  129    1.29E-04    4.08E-06    3.61E-05    3.10E-06    6.11E-06    2.25E-06    2.33E-06
    1  130    1.14E-04    1.72E-05    4.21E-05    1.91E-05    4.61E-05    4.28E-05   -3.69E-05
    1  131    3.49E-05    5.61E-06    1.10E-05    3.85E-06    1.78E-06    1.11E-06    0.00E+00
    1  132    1.38E-04    1.36E-05    4.04E-05    9.09E-06    5.91E-06    2.54E-06    0.00E+00
    1  133    1.77E-04    4.15E-05    9.99E-05    6.63E-05    2.05E-04    2.00E-04   -1.67E-04
    1  134    2.48E-04    6.48E-05    8.30E-05    4.10E-05    1.50E-05    1.09E-05    0.00E+00
    1  135    6.43E-05    2.57E-06    2.43E-05    5.91E-06    1.16E-05    1.09E-05    1.90E-06
    1  136    1.16E-04    8.03E-06    3.54E-05    5.36E-06    5.00E-06    1.74E-06    0.00E+00
    1  137    2.04E-04    7.59E-05    1.29E-04    9.69E-05    1.51E-04    1.49E-04    1.91E-04
    1  138    1.60E-04    1.86E-06    4.11E-05    1.04E-06    4.89E-06    3.23E-07    6.68E-08
    1  139    1.28E-04    3.87E-05    4.90E-05    2.52E-05    9.43E-06    7.17E-06    0.00E+00
    1  140    2.28E-04    1.23E-04    1.07E-04    7.93E-05    2.41E-05    2.19E-05    0.00E+00
    1  141    1.22E-04    2.10E-05    3.77E-05    1.38E-05    6.16E-06    3.79E-06    0.00E+00
    1  142    2.89E-04    1.37E-04    1.85E-04    1.46E-04    1.88E-04    1.86E-04    2.24E-04
    1  143    1.21E-04    1.22E-05    3.47E-05    8.51E-06    5.38E-06    2.51E-06    0.00E+00
    1  144    1.89E-03    1.69E-03    2.15E-03    2.12E-03    3.15E-03    3.20E-03    4.09E-03
    1  145    1.05E-03    9.15E-04    6.27E-04    5.80E-04    1.52E-04    1.54E-04    0.00E+00
    1  146    3.11E-04    1.96E-04    1.62E-04    1.26E-04    3.80E-05    3.51E-05    0.00E+00
    1  147    4.39E-05    7.38E-07    1.20E-05    7.82E-07    1.99E-06    9.31E-07    1.74E-07
    1  148    1.50E-04    3.40E-05    6.57E-05    3.87E-05    8.34E-05    7.95E-05   -5.95E-05
    1  149    2.34E-03    2.20E-03    2.94E-03    2.94E-03    4.65E-03    4.70E-03    6.11E-03
    1  150    1.61E-04    9.25E-05    1.57E-04    1.42E-04    4.01E-04    3.98E-04   -3.25E-04
    1  151    2.62E-04    6.48E-05    8.97E-05    4.11E-05    1.58E-05    1.09E-05    0.00E+00
    1  152    1.34E-04    1.67E-06    3.42E-05    1.03E-06    4.27E-06    5.33E-07    3.34E-07
    1  153    1.64E-04    6.28E-05    6.46E-05    4.02E-05    1.33E-05    1.11E-05    0.00E+00
    1  154    2.38E-04    5.25E-05    7.98E-05    3.52E-05    1.88E-05    1.37E-05    6.14E-06
    1  155    1.94E-04    2.40E-05    5.61E-05    1.49E-05    8.32E-06    3.87E-06    0.00E+00
    1  156    1.20E-04    2.11E-05    3.59E-05    1.37E-05    5.96E-06    4.01E-06    0.00E+00
    1  157    4.98E-04    3.08E-04    4.37E-04    3.91E-04    6.03E-04    6.02E-04    7.79E-04
    1  158    1.95E-04    7.79E-05    1.16E-04    8.73E-05    1.22E-04    1.17E-04    1.42E-04
    1  159    5.44E-05    5.91E-06    1.65E-05    3.84E-06    2.47E-06    1.09E-06    0.00E+00
    1  160    6.72E-05    5.31E-06    1.75E-05    3.43E-06    2.36E-06    9.13E-07    0.00E+00
    1  161    6.85E-05    1.46E-05    3.44E-05    2.23E-05    6.30E-05    6.15E-05   -4.91E-05
    1  162    1.55E-04    5.34E-05    6.75E-05    4.26E-05    3.51E-05    3.16E-05    2.90E-05
    1  163    5.53E-05    1.93E-06    1.50E-05    2.66E-06    4.16E-06    3.99E-06    1.23E-06
    1  164    1.21E-04    4.47E-06    3.10E-05    3.90E-06    4.60E-06    2.32E-06    0.00E+00
    1  165    5.72E-05    2.14E-07    1.39E-05    1.56E-07    1.62E-06    8.12E-08    3.76E-08
    1  166    8.51E-05    4.47E-05    3.99E-05    2.97E-05    8.80E-06    8.38E-06    0.00E+00
    1  167    2.96E-04    8.48E-05    9.83E-05    5.37E-05    1.85E-05    1.42E-05    0.00E+00
    1  168    6.17E-05    1.11E-06    1.46E-05    7.61E-07    1.76E-06    2.21E-07    0.00E+00
    1  169    4.45E-05    9.01E-06    1.70E-05    6.57E-06    3.66E-06    2.74E-06    0.00E+00
    1  170    1.21E-04    2.47E-05    4.87E-05    2.70E-05    3.91E-05    3.68E-05    4.51E-05
    1  171    3.04E-05    1.14E-05    1.77E-05    1.20E-05    1.38E-05    1.29E-05    1.31E-05
    1  172    2.36E-04    5.25E-05    7.67E-05    3.84E-05    2.72E-05    2.30E-05    1.97E-05
    1  173    6.47E-05    5.03E-06    1.61E-05    3.25E-06    2.27E-06    8.81E-07    0.00E+00
    1  174    9.99E-06    7.21E-07    2.79E-06    4.65E-07    3.74E-07    1.25E-07    0.00E+00
    1  175    1.20E-04    2.40E-05    4.32E-05    2.47E-05    3.24E-05    3.10E-05    3.85E-05
    1  176    4.92E-05    9.83E-06    2.23E-05    1.32E-05    2.93E-05    2.87E-05   -1.85E-05
    1  177    9.57E-05    3.87E-05    6.09E-05    4.98E-05    7.97E-05    7.99E-05    1.05E-04
    1  178    5.76E-05    9.67E-06    1.84E-05    6.42E-06    2.98E-06    1.82E-06    0.00E+00
    1  179    7.87E-05    3.18E-05    3.19E-05    2.12E-05    6.64E-06    6.02E-06    0.00E+00
    1  180    3.29E-05    1.37E-06    9.24E-06    9.82E-07    1.31E-06    3.97E-07    0.00E+00
    1  181    1.52E-05    6.17E-06    6.98E-06    4.00E-06    1.39E-06    1.08E-06    0.00E+00
    1  182    4.45E-05    1.50E-05    1.93E-05    9.98E-06    5.53E-06    4.09E-06   -7.91E-07
    1  183    5.18E-05    1.55E-05    2.04E-05    9.55E-06    3.48E-06    2.42E-06    0.00E+00
    1  184    6.03E-05    2.01E-05    2.39E-05    1.23E-05    4.76E-06    3.68E-06    1.01E-06
    1  185    4.53E-05    5.07E-07    1.17E-05    3.14E-07    1.35E-06    8.05E-08    0.00E+00
    1  186    4.17E-05    5.75E-07    1.11E-05    3.70E-07    1.29E-06    1.02E-07    0.00E+00
    1  187    7.44E-05    3.53E-05    3.25E-05    2.13E-05    5.99E-06    5.23E-06    0.00E+00
    1  188    4.24E-05    1.04E-07    1.09E-05    6.43E-08    1.24E-06    3.68E-08    2.63E-08
    1  189    3.14E-05    6.06E-07    8.07E-06    6.05E-07    1.75E-06    8.99E-07   -5.06E-07
    1  190    4.81E-05    2.55E-05    3.36E-05    2.62E-05    2.86E-05    2.71E-05    2.69E-05
    1  191    6.93E-05    2.19E-05    2.93E-05    1.39E-05    6.29E-06    4.55E-06    0.00E+00
    1  192    4.03E-05    1.59E-06    1.04E-05    1.06E-06    1.37E-06    3.23E-07    0.00E+00
    1  193    5.40E-05    5.99E-06    1.76E-05    5.68E-06    7.56E-06    6.23E-06    6.52E-06
    1  194    8.35E-05    2.49E-05    4.06E-05    2.48E-05    2.76E-05    2.72E-05    2.99E-05
    1  195    1.61E-04    1.06E-04    1.75E-04    1.50E-04    3.28E-04    3.24E-04   -1.78E-04
    1  196    3.63E-05    5.45E-06    1.13E-05    3.66E-06    1.84E-06    1.05E-06    0.00E+00
    1  197    6.39E-05    4.70E-06    1.61E-05    3.34E-06    3.07E-06    1.62E-06    9.46E-07
    1  198    4.95E-05    5.09E-06    1.47E-05    3.08E-06    2.05E-06    8.11E-07    0.00E+00
    1  199    5.82E-05    1.06E-05    2.25E-05    1.16E-05    1.72E-05    1.61E-05    2.02E-05
    1  200    3.89E-05    1.89E-06    1.01E-05    1.24E-06    1.36E-06    3.52E-07    0.00E+00
    1  201    6.36E-05    6.65E-06    1.89E-05    4.44E-06    3.72E-06    2.25E-06    1.66E-06
    1  202    8.86E-05    2.52E-05    4.18E-05    2.63E-05    3.20E-05    3.18E-05    3.62E-05
    1  203    1.51E-05    3.23E-06    5.30E-06    2.11E-06    9.21E-07    5.82E-07    0.00E+00
    1  204    7.22E-05    2.09E-05    2.52E-05    1.26E-05    4.21E-06    3.11E-06    0.00E+00
    1  205    1.38E-04    8.63E-05    1.38E-04    1.16E-04    2.42E-04    2.39E-04   -1.25E-04
    1  206    5.69E-05    6.80E-06    1.62E-05    4.10E-06    2.25E-06    1.01E-06    0.00E+00
    1  207    5.16E-05    1.11E-06    1.23E-05    7.41E-07    1.47E-06    2.11E-07    0.00E+00
    1  208    3.35E-05    7.12E-07    7.92E-06    4.84E-07    9.77E-07    1.53E-07    0.00E+00
    1  209    5.31E-05    5.18E-07    1.29E-05    3.10E-07    1.47E-06    7.60E-08    0.00E+00
    1  210    4.32E-05    2.45E-08    1.05E-05    1.13E-08    1.16E-06    2.83E-09    1.59E-10
    1  211    1.64E-05    9.40E-07    5.02E-06    7.39E-07    1.11E-06    5.65E-07    4.80E-07
    1  212    3.54E-05    5.07E-07    7.46E-06    3.25E-07    8.72E-07    8.79E-08    0.00E+00
    1  213    6.64E-05    9.00E-06    2.04E-05    5.76E-06    3.22E-06    1.62E-06    0.00E+00
    1  214    1.46E-04    9.10E-05    1.48E-04    1.25E-04    2.67E-04    2.64E-04   -1.39E-04
    1  215    4.02E-05    1.05E-06    9.72E-06    1.00E-06    2.06E-06    1.08E-06    1.12E-06
    1  216    7.13E-05    6.10E-06    2.10E-05    5.87E-06    7.68E-06    6.31E-06    6.94E-06
    1  217    6.00E-05    1.89E-06    1.30E-05    1.32E-06    1.89E-06    6.08E-07    3.51E-07
    1  218    1.60E-05    1.96E-06    4.66E-06    1.28E-06    7.16E-07    3.49E-07    0.00E+00
    1  219    5.96E-05    7.10E-07    1.40E-05    4.66E-07    1.64E-06    1.70E-07    0.00E+00
    1  220    7.06E-05    2.30E-05    4.33E-05    2.92E-05    5.82E-05    5.61E-05   -2.82E-05
    1  221    5.53E-05    2.14E-06    1.35E-05    1.29E-06    1.66E-06    3.38E-07    0.00E+00
    1  222    5.18E-05    8.70E-06    2.16E-05    1.10E-05    2.16E-05    2.05E-05   -9.54E-06
    1  223    6.08E-05    4.96E-06    1.58E-05    3.20E-06    2.63E-06    1.28E-06    6.84E-07
    1  224    5.02E-05    5.60E-06    1.38E-05    3.37E-06    1.91E-06    8.34E-07    0.00E+00
    1  225    6.51E-05    9.26E-06    2.18E-05    8.97E-06    1.11E-05    1.01E-05    1.15E-05
    1  226    6.91E-05    9.44E-06    2.06E-05    6.09E-06    3.28E-06    1.67E-06    0.00E+00
    1  227    1.34E-05    3.31E-07    3.03E-06    2.72E-07    5.03E-07    1.97E-07    1.64E-07
    1  228    6.82E-05    1.62E-06    1.50E-05    9.76E-07    1.74E-06    2.40E-07    0.00E+00
    1  229    5.08E-05    7.50E-06    1.95E-05    9.18E-06    1.96E-05    1.80E-05   -9.48E-06
    1  230    1.19E-05    2.20E-07    2.59E-06    1.43E-07    3.04E-07    3.89E-08    0.00E+00
    1  231    5.70E-05    1.46E-06    1.25E-05    9.51E-07    1.54E-06    2.81E-07    0.00E+00
    1  232    4.70E-05    3.80E-06    1.31E-05    3.64E-06    6.28E-06    4.98E-06   -2.13E-06
    1  233    6.27E-05    9.53E-07    1.38E-05    9.09E-07    2.34E-06    9.82E-07    1.10E-06
    1  234    5.90E-05    4.04E-07    1.17E-05    2.48E-07    1.29E-06    6.67E-08    0.00E+00
    1  235    7.80E-05    2.04E-06    1.58E-05    1.23E-06    1.88E-06    3.12E-07    8.42E-09
    1  236    5.38E-05    1.44E-06    1.12E-05    1.43E-06    3.28E-06    2.26E-06   -1.22E-06
    1  237    4.03E-04    8.06E-05    1.06E-04    5.47E-05    2.15E-05    1.58E-05    0.00E+00
    1  238    1.90E-03    2.43E-04    5.19E-04    2.50E-04    5.33E-04    5.00E-04   -3.12E-04
    1  239    1.27E-03    5.00E-04    4.31E-04    3.21E-04    9.52E-05    8.60E-05    0.00E+00
    1  240    1.26E-03    6.21E-04    5.08E-04    4.07E-04    1.18E-04    1.13E-04    0.00E+00
    1  241    1.61E-03    8.20E-04    8.25E-04    6.76E-04    6.27E-04    5.99E-04    6.79E-04
    1  242    2.83E-03    2.41E-03    2.58E-03    2.61E-03    2.84E-03    2.91E-03    3.02E-03
    1  243    1.97E-04    2.72E-05    4.33E-05    1.75E-05    7.39E-06    4.64E-06    0.00E+00
    1  244    1.83E-04    1.23E-05    3.77E-05    1.24E-05    2.65E-05    2.38E-05   -1.43E-05
    1  245    1.55E-03    1.02E-03    7.35E-04    6.22E-04    1.64E-04    1.54E-04    0.00E+00
    1  246    2.39E-03    1.70E-03    1.18E-03    1.06E-03    2.74E-04    2.74E-04    0.00E+00
    1  247    1.61E-03    1.02E-03    8.69E-04    7.39E-04    5.80E-04    5.47E-04    6.49E-04
    1  248    9.54E-03    7.96E-03    1.15E-02    1.07E-02    2.10E-02    2.13E-02   -9.94E-03
    1  249    8.61E-05    2.63E-05    2.70E-05    1.65E-05    5.55E-06    4.28E-06    0.00E+00
    1  250    1.41E-04    5.87E-05    5.01E-05    3.78E-05    1.08E-05    1.01E-05    0.00E+00
    1  251    1.34E-04    5.72E-05    5.01E-05    3.77E-05    1.52E-05    1.36E-05    5.34E-06
    1  252    1.08E-04    4.18E-05    3.92E-05    2.79E-05    8.79E-06    8.01E-06    0.00E+00
    1  253    2.22E-04    1.44E-04    1.83E-04    1.72E-04    2.80E-04    2.84E-04    3.99E-04
    1  254    4.27E-04    3.09E-04    1.89E-04    1.70E-04    3.83E-05    3.72E-05    0.00E+00
    1  255    9.32E-04    7.37E-04    1.00E-03    9.65E-04    1.80E-03    1.82E-03    2.68E-03
    1  256    5.05E-04    3.49E-04    2.75E-04    2.49E-04    2.01E-04    2.01E-04    2.24E-04
    1  257    7.22E-04    5.69E-04    3.33E-04    3.20E-04    6.84E-05    7.06E-05    0.00E+00
    1  258    9.78E-05    4.09E-05    5.27E-05    4.11E-05    4.35E-05    4.22E-05    4.29E-05
    1  259    1.55E-04    9.19E-05    6.83E-05    5.69E-05    1.49E-05    1.44E-05    0.00E+00
    1  260    1.04E-04    4.12E-05    3.65E-05    2.43E-05    7.16E-06    5.64E-06    0.00E+00
    1  261    1.55E-04    8.04E-05    6.44E-05    4.97E-05    1.58E-05    1.35E-05    1.09E-06
    1  262    8.96E-05    5.75E-05    4.09E-05    3.66E-05    1.22E-05    1.05E-05   -1.49E-07
    1  263    1.16E-04    6.73E-05    4.87E-05    4.17E-05    1.08E-05    1.06E-05    0.00E+00
    1  264    3.69E-05    2.65E-05    1.85E-05    1.71E-05    4.48E-06    4.60E-06    0.00E+00
    1  265    1.36E-04    7.71E-05    6.04E-05    4.89E-05    2.22E-05    2.01E-05    1.46E-05
    1  266    3.99E-04    2.94E-04    4.10E-04    3.80E-04    7.09E-04    7.29E-04   -3.32E-04
    1  267    2.66E-05    1.01E-05    7.93E-06    5.33E-06    1.35E-06    1.08E-06    0.00E+00
    1  268    3.14E-05    1.41E-05    9.65E-06    7.45E-06    1.76E-06    1.59E-06    5.43E-08
    1  269    3.03E-05    1.63E-05    1.63E-05    1.40E-05    1.76E-05    1.75E-05    2.38E-05
    1  270    3.37E-05    1.78E-05    1.17E-05    9.73E-06    2.17E-06    2.10E-06    0.00E+00
    1  271    4.13E-05    2.50E-05    1.59E-05    1.40E-05    3.17E-06    3.12E-06    0.00E+00
    1  272    3.44E-05    1.65E-05    1.64E-05    1.35E-05    1.41E-05    1.40E-05    1.70E-05
    1  273    2.48E-05    1.77E-05    1.08E-05    1.02E-05    2.26E-06    2.35E-06    0.00E+00
    1  274    7.42E-05    5.22E-05    7.15E-05    6.62E-05    1.21E-04    1.21E-04    1.78E-04
    1  275    4.56E-04    2.66E-04    1.83E-04    1.70E-04    4.48E-05    4.65E-05    0.00E+00
    1  276    2.29E-03    1.99E-03    2.31E-03    2.25E-03    2.64E-03    2.65E-03    2.82E-03
    1  277    4.29E-05    3.06E-07    4.92E-06    2.10E-07    5.53E-07    7.27E-08    1.25E-08
    1  278    2.94E-05    6.78E-06    6.61E-06    4.22E-06    1.26E-06    1.08E-06    0.00E+00
    1  279    1.04E-04    7.29E-05    5.51E-05    4.81E-05    1.37E-05    1.32E-05    0.00E+00
    1  280    4.06E-04    2.76E-04    3.09E-04    2.68E-04    4.60E-04    4.56E-04   -2.94E-04
    1  281    5.11E-04    3.54E-04    2.71E-04    2.35E-04    6.81E-05    6.52E-05    0.00E+00
    1  282    2.11E-05    3.56E-06    4.50E-06    2.35E-06    8.60E-07    6.57E-07    0.00E+00
    1  283    1.45E-03    1.00E-03    2.10E-03    1.83E-03    5.58E-03    5.65E-03   -4.00E-03
    1  284    8.86E-05    6.23E-05    1.29E-04    1.13E-04    3.36E-04    3.42E-04   -2.30E-04
    1  285    2.83E-05    2.25E-06    4.69E-06    1.61E-06    1.27E-06    9.02E-07    8.06E-07
    1  286    3.27E-05    1.82E-05    1.50E-05    1.21E-05    3.69E-06    3.34E-06    0.00E+00
    1  287    8.66E-06    4.39E-08    1.05E-06    3.01E-08    1.27E-07    2.24E-08    2.26E-08
    1  288    1.90E-05    1.02E-05    2.07E-05    1.77E-05    5.04E-05    5.15E-05   -3.29E-05
    1  289    3.87E-04    3.54E-04    2.42E-04    2.34E-04    6.35E-05    6.51E-05    0.00E+00
    1  290    1.55E-05    4.43E-06    4.79E-06    2.98E-06    1.07E-06    8.46E-07    0.00E+00
    1  291    6.62E-04    6.16E-04    4.36E-04    4.24E-04    1.74E-04    1.67E-04    7.20E-05
    1  292    8.68E-04    8.10E-04    5.49E-04    5.35E-04    1.45E-04    1.49E-04    0.00E+00
    1  293    3.67E-06    1.69E-06    1.56E-06    1.13E-06    3.73E-07    3.16E-07    0.00E+00
    1  294    6.80E-06    2.21E-07    1.06E-06    2.13E-07    3.69E-07    2.86E-07    3.49E-07
    1  295    4.93E-06    1.47E-07    7.27E-07    8.26E-08    8.56E-08    1.87E-08    0.00E+00
    1  296    8.05E-06    3.78E-06    2.92E-06    2.45E-06    6.83E-07    6.53E-07    0.00E+00
    1  297    2.14E-03    2.04E-03    2.89E-03    2.81E-03    4.66E-03    4.66E-03    6.10E-03
    1  298    2.73E-05    1.74E-05    3.66E-05    3.27E-05    8.96E-05    9.53E-05   -4.68E-05
    1  299    3.05E-05    2.44E-05    2.57E-05    2.46E-05    2.99E-05    3.02E-05    3.48E-05
    1  300    3.54E-06    3.89E-08    5.20E-07    2.24E-08    5.99E-08    6.83E-09    7.89E-10
    1  301    7.29E-07    1.81E-08    1.20E-07    2.56E-08    9.21E-08    7.89E-08    1.75E-07
    1  302    3.96E-06    2.04E-06    1.70E-06    1.34E-06    4.09E-07    3.73E-07    0.00E+00
    1  303    2.53E-04    2.58E-04    1.47E-04    1.51E-04    3.36E-05    3.51E-05    0.00E+00
    1  304    7.35E-05    6.80E-05    8.72E-05    8.49E-05    1.29E-04    1.29E-04    1.66E-04
    1  305    3.48E-04    3.55E-04    2.08E-04    2.13E-04    6.36E-05    6.29E-05    1.73E-05
    1  306    8.86E-06    3.49E-06    2.81E-06    2.07E-06    5.90E-07    5.23E-07    0.00E+00
    1  307    3.55E-05    2.97E-05    2.12E-05    1.96E-05    5.51E-06    5.42E-06    0.00E+00
    1  308    4.60E-04    4.73E-04    2.69E-04    2.77E-04    6.16E-05    6.46E-05    0.00E+00
    1  309    6.54E-04    6.13E-04    9.04E-04    8.86E-04    1.40E-03    1.41E-03    1.69E-03
    1  310    2.92E-05    2.31E-05    2.61E-05    2.54E-05    3.36E-05    3.38E-05    4.21E-05
    1  311    3.39E-05    2.69E-05    1.88E-05    1.80E-05    4.92E-06    5.07E-06    0.00E+00
    1  312    1.34E-05    9.79E-06    7.15E-06    6.46E-06    1.81E-06    1.79E-06    0.00E+00
    1  313    3.87E-06    2.72E-07    6.37E-07    1.45E-07    8.09E-08    3.03E-08    0.00E+00
    1  314    4.38E-06    2.25E-07    6.90E-07    1.18E-07    9.01E-08    2.81E-08    2.82E-09
    1  315    2.72E-06    7.32E-07    1.04E-06    7.80E-07    1.02E-06    1.04E-06    1.19E-06
    1  316    2.07E-06    4.97E-08    2.95E-07    3.07E-08    3.34E-08    2.29E-08    0.00E+00
    1  317    2.13E-06    7.31E-07    6.21E-07    4.23E-07    1.18E-07    1.08E-07    0.00E+00
    1  318    1.75E-06    1.80E-08    2.51E-07    1.17E-08    3.10E-08    1.19E-08    3.51E-09
    1  319    7.67E-06    3.67E-06    2.88E-06    2.39E-06    6.86E-07    6.54E-07    0.00E+00
    1  320    2.59E-06    3.56E-07    7.52E-07    4.06E-07    5.95E-07    5.35E-07    6.23E-07
    1  321    8.60E-07    1.02E-07    2.26E-07    1.32E-07    3.71E-07    3.38E-07   -4.17E-07
    1  322    3.31E-06    1.12E-06    8.89E-07    6.53E-07    1.70E-07    1.59E-07    0.00E+00
    1  323    4.04E-06    1.02E-06    1.34E-06    9.83E-07    1.14E-06    1.10E-06    1.29E-06
    1  324    2.45E-06    3.84E-07    4.65E-07    2.30E-07    8.14E-08    5.61E-08    0.00E+00
    1  325    1.97E-06    4.58E-07    4.41E-07    2.58E-07    7.38E-08    5.96E-08    0.00E+00
    1  326    4.10E-06    2.52E-06    3.08E-06    3.11E-06    5.69E-06    5.71E-06    9.54E-06
    1  327    7.60E-06    2.38E-06    2.45E-06    1.58E-06    5.43E-07    4.56E-07    0.00E+00
    1  328    8.27E-06    2.75E-07    1.45E-06    2.10E-07    3.05E-07    1.70E-07    7.66E-08
    1  329    5.11E-05    4.44E-05    6.11E-05    6.04E-05    9.63E-05    9.68E-05    1.23E-04
    1  330    1.00E-05    1.98E-06    2.59E-06    1.32E-06    5.24E-07    3.76E-07    0.00E+00
    1  331    2.94E-07    1.46E-08    4.73E-08    9.04E-09    6.36E-09    2.13E-09    0.00E+00
    1  332    8.47E-07    5.52E-08    1.55E-07    4.98E-08    1.05E-07    8.42E-08   -1.03E-07
    1  333    2.06E-06    1.89E-07    3.48E-07    9.70E-08    4.47E-08    1.98E-08    0.00E+00
    1  334    1.36E-06    1.07E-07    2.32E-07    6.31E-08    3.26E-08    1.55E-08    0.00E+00
    1  335    3.13E-06    1.16E-07    4.57E-07    6.83E-08    7.95E-08    4.10E-08    2.95E-08
    1  336    2.31E-06    4.37E-07    5.12E-07    2.54E-07    9.24E-08    6.51E-08    1.31E-09
    1  337    2.64E-06    5.08E-07    5.86E-07    2.93E-07    9.82E-08    7.23E-08    0.00E+00
    1  338    2.23E-06    9.60E-07    1.31E-06    1.18E-06    3.47E-06    3.04E-06   -4.39E-06
    1  339    2.33E-06    7.85E-08    3.65E-07    5.50E-08    8.02E-08    5.08E-08    4.21E-08
    1  340    1.83E-06    2.44E-07    3.67E-07    1.41E-07    5.80E-08    3.53E-08    0.00E+00
    1  341    3.68E-06    1.46E-06    2.28E-06    2.00E-06    3.39E-06    3.36E-06    4.30E-06
    1  342    2.70E-06    3.64E-07    5.28E-07    2.08E-07    8.35E-08    5.34E-08    0.00E+00
    1  343    1.39E-05    9.07E-07    2.20E-06    5.72E-07    3.23E-07    1.54E-07    0.00E+00
    1  344    2.23E-05    7.29E-06    1.19E-05    9.43E-06    1.72E-05    1.65E-05    2.43E-05
    1  345    1.06E-05    1.94E-07    1.37E-06    1.21E-07    1.60E-07    3.07E-08    0.00E+00
    1  346    1.78E-05    1.68E-06    2.88E-06    1.16E-06    8.13E-07    6.52E-07    5.83E-07
    1  347    6.73E-06    7.88E-07    1.24E-06    4.89E-07    1.96E-07    1.26E-07    0.00E+00
    1  348    2.00E-05    1.47E-05    2.25E-05    2.22E-05    4.84E-05    5.22E-05   -2.02E-05
    1  349    9.61E-06    1.25E-06    2.10E-06    9.24E-07    9.71E-07    7.48E-07    9.32E-07
    1  350    5.39E-06    9.52E-07    1.03E-06    5.96E-07    1.79E-07    1.63E-07    0.00E+00
    1  351    1.08E-05    2.07E-06    2.88E-06    1.90E-06    2.23E-06    2.19E-06   -2.24E-07
    1  352    2.28E-06    3.61E-07    4.38E-07    1.97E-07    6.67E-08    3.91E-08    0.00E+00
    1  353    5.70E-06    2.20E-07    8.20E-07    1.34E-07    1.27E-07    4.84E-08    1.79E-08
    1  354    4.37E-06    6.31E-07    7.56E-07    3.95E-07    1.20E-07    1.00E-07    0.00E+00
    1  355    4.23E-06    7.32E-08    5.58E-07    4.39E-08    6.50E-08    1.10E-08    0.00E+00
    1  356    4.18E-06    1.36E-07    5.65E-07    9.07E-08    1.18E-07    6.70E-08    7.43E-08
    1  357    1.24E-04    8.16E-05    5.43E-05    5.21E-05    1.34E-05    1.42E-05    0.00E+00
    1  358    5.39E-04    4.80E-04    5.65E-04    5.44E-04    6.36E-04    6.35E-04    6.69E-04
    1  359    7.19E-06    1.44E-06    1.83E-06    1.32E-06    1.26E-06    1.33E-06   -4.92E-08
    1  360    4.26E-06    6.39E-07    8.15E-07    4.29E-07    1.44E-07    1.20E-07    0.00E+00
    1  361    5.58E-06    1.57E-06    1.33E-06    7.30E-07    2.13E-07    1.36E-07    0.00E+00
    1  362    1.89E-05    1.65E-05    2.07E-05    2.01E-05    2.97E-05    2.90E-05    3.34E-05
    1  363    6.77E-06    1.01E-06    1.43E-06    5.78E-07    4.88E-07    3.62E-07    3.13E-07
    1  364    4.90E-06    2.04E-06    1.31E-06    1.18E-06    2.91E-07    3.11E-07    0.00E+00
    1  365    4.06E-06    9.70E-07    1.59E-06    1.17E-06    6.75E-07    1.06E-06    0.00E+00
    1  366    8.81E-06    5.32E-06    6.44E-06    6.04E-06    7.98E-06    7.83E-06    8.62E-06
    1  367    2.91E-06    1.54E-07    4.54E-07    8.01E-08    6.72E-08    2.34E-08    5.10E-09
    1  368    2.28E-06    2.56E-07    3.83E-07    1.24E-07    5.18E-08    2.41E-08    0.00E+00
    1  369    5.10E-06    1.90E-06    1.47E-06    1.36E-06    4.08E-07    5.81E-07    0.00E+00
    1  370    6.18E-06    3.95E-06    4.63E-06    5.15E-06    9.94E-06    1.09E-05    1.75E-05
    1  371    2.58E-06    1.88E-07    4.44E-07    1.12E-07    6.89E-08    2.97E-08    0.00E+00
    1  372    3.53E-05    2.32E-05    1.76E-05    1.55E-05    4.41E-06    4.34E-06    0.00E+00
    1  373    3.55E-06    1.12E-06    1.35E-06    1.07E-06    1.19E-06    1.14E-06    1.21E-06
    1  374    3.79E-06    3.35E-07    6.73E-07    1.92E-07    1.20E-07    5.75E-08    3.58E-09
    1  375    1.80E-04    1.12E-04    2.09E-04    1.76E-04    4.98E-04    5.07E-04   -3.41E-04
    1  376    5.47E-06    2.88E-06    2.05E-06    1.85E-06    4.78E-07    5.04E-07    0.00E+00
    1  377    3.35E-06    1.75E-06    1.28E-06    1.13E-06    3.17E-07    3.28E-07    0.00E+00
    1  378    2.37E-06    6.65E-07    9.04E-07    4.68E-07    4.50E-07    3.20E-07    1.81E-07
    1  379    1.48E-04    1.04E-04    7.85E-05    7.11E-05    2.01E-05    2.03E-05    0.00E+00
    1  380    2.00E-06    3.61E-07    4.33E-07    1.76E-07    7.57E-08    4.37E-08    0.00E+00
    1  381    2.64E-06    6.55E-07    7.89E-07    5.40E-07    4.10E-07    3.70E-07    2.60E-07
    1  382    5.10E-06    2.89E-06    2.39E-06    1.98E-06    6.15E-07    6.18E-07    0.00E+00
    1  383    5.16E-06    2.52E-06    1.82E-06    1.63E-06    4.22E-07    4.47E-07    0.00E+00
    1  384    2.88E-04    1.95E-04    3.89E-04    3.34E-04    9.94E-04    1.01E-03   -6.93E-04
    1  385    1.97E-06    7.32E-07    7.89E-07    5.77E-07    6.08E-07    5.62E-07    6.60E-07
    1  386    2.15E-06    6.46E-07    4.45E-07    2.87E-07    6.43E-08    5.14E-08    0.00E+00
    1  387    2.11E-06    5.49E-07    5.01E-07    2.98E-07    1.79E-07    1.67E-07    1.34E-07
    1  388    1.83E-05    1.49E-05    1.77E-05    1.67E-05    1.89E-05    1.88E-05    1.90E-05
    1  389    3.75E-06    1.33E-06    4.17E-06    3.16E-06    9.05E-06    1.01E-05   -1.72E-06
    1  390    3.29E-06    2.22E-06    1.57E-06    1.59E-06    4.20E-07    4.77E-07    0.00E+00
    1  391    1.04E-06    1.61E-07    1.92E-07    8.99E-08    2.92E-08    2.03E-08    0.00E+00
    1  392    1.04E-06    8.75E-08    1.60E-07    3.99E-08    2.19E-08    9.55E-09    2.24E-09
    1  393    1.07E-06    2.50E-07    3.77E-07    2.74E-07    3.40E-07    3.39E-07    3.75E-07
    1  394    2.52E-05    1.64E-05    1.07E-05    1.05E-05    2.65E-06    2.87E-06    0.00E+00
    1  395    1.09E-06    1.94E-07    2.15E-07    1.08E-07    3.38E-08    2.51E-08    0.00E+00
    1  396    7.24E-07    6.78E-08    1.21E-07    4.04E-08    1.76E-08    1.00E-08    0.00E+00
    1  397    9.43E-07    1.39E-07    3.01E-07    1.71E-07    2.28E-07    2.17E-07    2.27E-07
    1  398    9.91E-07    1.48E-07    1.66E-07    7.20E-08    2.23E-08    1.39E-08    0.00E+00
    1  399    1.19E-06    1.02E-07    1.95E-07    6.23E-08    5.10E-08    3.93E-08    3.22E-08
    1  400    6.10E-07    8.77E-08    1.50E-07    7.66E-08    1.23E-07    1.22E-07   -6.07E-08
    1  401    9.38E-07    2.69E-07    2.86E-07    1.78E-07    6.09E-08    5.05E-08    0.00E+00
    1  402    5.98E-05    4.98E-05    5.99E-05    5.65E-05    6.63E-05    6.57E-05    6.86E-05
    1  403    1.99E-07    5.18E-08    5.30E-08    3.14E-08    1.03E-08    7.93E-09    0.00E+00
    1  404    1.48E-06    6.78E-07    1.02E-06    8.66E-07    2.65E-06    2.39E-06   -3.00E-06
    1  405    1.10E-05    1.05E-06    2.04E-06    1.01E-06    1.15E-06    1.09E-06    1.23E-06
    1  406    7.10E-06    1.33E-06    1.56E-06    8.67E-07    3.04E-07    2.36E-07    0.00E+00
    1  407    1.23E-04    1.09E-04    7.69E-05    7.20E-05    2.03E-05    2.03E-05    0.00E+00
    1  408    3.96E-04    3.64E-04    4.32E-04    4.14E-04    5.74E-04    5.74E-04    7.17E-04
    1  409    2.75E-04    2.84E-04    1.78E-04    1.87E-04    4.78E-05    5.18E-05    0.00E+00
    1  410    5.14E-04    4.71E-04    6.35E-04    6.06E-04    9.59E-04    9.54E-04    1.24E-03
    1  411    4.71E-06    2.94E-06    2.26E-06    2.00E-06    5.72E-07    5.73E-07    0.00E+00
    1  412    3.29E-05    2.08E-05    3.72E-05    3.16E-05    8.49E-05    8.64E-05   -5.50E-05
    1  413    2.62E-05    1.79E-05    1.31E-05    1.22E-05    3.34E-06    3.50E-06    0.00E+00
    1  414    5.03E-05    2.95E-05    5.96E-05    4.92E-05    1.46E-04    1.48E-04   -9.96E-05
    1  415    6.87E-05    6.74E-05    3.97E-05    3.96E-05    9.08E-06    9.29E-06    0.00E+00
    1  416    1.23E-04    1.23E-04    1.16E-04    1.18E-04    1.29E-04    1.33E-04    1.49E-04
    1  417    2.24E-06    1.20E-06    8.81E-07    8.21E-07    2.13E-07    2.33E-07    0.00E+00
    1  418    1.30E-04    1.39E-04    7.68E-05    8.20E-05    1.79E-05    1.93E-05    0.00E+00
    1  419    1.19E-04    1.10E-04    1.48E-04    1.44E-04    2.16E-04    2.18E-04    2.60E-04
    1  420    7.43E-06    4.49E-06    3.18E-06    2.81E-06    7.38E-07    7.28E-07    0.00E+00
    1  421    4.00E-05    3.64E-05    4.61E-05    4.52E-05    6.59E-05    6.68E-05    7.98E-05
    1  422    7.28E-06    2.89E-06    2.70E-06    2.38E-06    1.66E-06    1.63E-06   -1.58E-08
    1  423    5.92E-06    2.88E-06    2.36E-06    1.90E-06    5.63E-07    5.26E-07    0.00E+00
    1  424    8.17E-06    2.55E-06    2.98E-06    2.27E-06    2.69E-06    2.72E-06   -1.03E-06
    1  425    4.89E-05    4.85E-05    3.06E-05    3.20E-05    8.17E-06    8.88E-06    0.00E+00
    1  426    2.39E-05    2.31E-05    1.50E-05    1.52E-05    4.00E-06    4.22E-06    0.00E+00
    1  427    4.14E-05    3.86E-05    3.13E-05    3.10E-05    2.34E-05    2.32E-05    2.25E-05
    1  428    1.02E-04    9.00E-05    1.23E-04    1.16E-04    1.83E-04    1.82E-04    2.35E-04
    1  429    1.45E-06    4.10E-07    4.02E-07    2.31E-07    1.45E-07    1.05E-07    6.62E-08
    1  430    3.52E-06    2.19E-06    1.33E-06    1.41E-06    3.32E-07    4.11E-07    0.00E+00
    1  431    3.88E-06    2.67E-06    1.80E-06    1.69E-06    4.51E-07    4.55E-07    0.00E+00
    1  432    6.09E-06    4.10E-06    3.89E-06    3.21E-06    2.17E-06    1.76E-06    2.12E-07
    1  433    9.38E-06    6.36E-06    6.65E-06    7.30E-06    8.78E-06    9.76E-06    1.16E-05
    1  434    3.54E-06    1.38E-06    1.26E-06    1.11E-06    4.03E-07    5.94E-07    0.00E+00
    1  435    9.49E-06    8.83E-06    5.62E-06    5.79E-06    1.50E-06    1.61E-06    0.00E+00
    1  436    1.27E-05    1.34E-05    7.36E-06    7.90E-06    1.71E-06    1.85E-06    0.00E+00
    1  437    1.99E-05    2.07E-05    1.41E-05    1.49E-05    9.60E-06    9.88E-06    8.94E-06
    1  438    2.44E-05    2.64E-05    1.42E-05    1.56E-05    3.31E-06    3.67E-06    0.00E+00
    1  439    3.09E-05    2.80E-05    4.07E-05    3.96E-05    6.24E-05    6.33E-05    7.66E-05
    1  440    1.17E-05    9.56E-06    7.22E-06    7.26E-06    5.01E-06    4.95E-06    4.68E-06
    1  441    2.18E-06    1.56E-06    1.71E-06    1.73E-06    3.08E-06    3.00E-06   -2.45E-06
    1  442    6.63E-07    3.26E-07    2.30E-07    2.09E-07    5.93E-08    6.81E-08    0.00E+00
    1  443    4.89E-07    2.95E-07    1.61E-07    1.53E-07    3.22E-08    3.49E-08    0.00E+00
    1  444    3.97E-07    1.67E-07    1.29E-07    9.32E-08    5.01E-08    4.85E-08    3.12E-08
    1  445    1.20E-06    1.07E-06    5.47E-07    6.24E-07    1.23E-07    1.47E-07    0.00E+00
    1  446    2.49E-06    1.81E-06    2.66E-06    2.50E-06    3.69E-06    3.77E-06    4.32E-06
    1  447    8.99E-07    6.26E-07    3.73E-07    3.56E-07    7.85E-08    8.78E-08    0.00E+00
    1  448    1.56E-06    1.24E-06    6.86E-07    7.29E-07    1.83E-07    1.92E-07    2.13E-08
    1  449    8.02E-05    3.92E-05    3.74E-05    2.67E-05    9.18E-06    7.79E-06    0.00E+00
    1  450    3.91E-04    1.21E-04    1.66E-04    1.03E-04    1.41E-04    1.31E-04   -2.81E-05
    1  451    4.62E-06    1.94E-06    1.47E-06    1.29E-06    3.46E-07    3.60E-07    0.00E+00
    1  452    1.03E-05    6.74E-06    7.36E-06    7.19E-06    1.05E-05    1.08E-05   -4.77E-06
    1  453    3.23E-04    2.27E-04    1.64E-04    1.49E-04    4.13E-05    4.03E-05    0.00E+00
    1  454    3.57E-04    2.76E-04    1.99E-04    1.84E-04    5.11E-05    5.16E-05    0.00E+00
    1  455    4.61E-04    3.64E-04    3.07E-04    2.84E-04    2.20E-04    2.13E-04    2.22E-04
    1  456    1.00E-03    9.26E-04    9.73E-04    1.02E-03    1.09E-03    1.14E-03    1.16E-03
    1  457    5.07E-04    4.64E-04    3.05E-04    2.89E-04    7.27E-05    7.25E-05    0.00E+00
    1  458    4.14E-06    3.11E-06    2.17E-06    2.04E-06    5.75E-07    5.77E-07    0.00E+00
    1  459    4.90E-06    4.46E-06    2.59E-06    2.90E-06    9.17E-07    9.53E-07    2.21E-07
    1  460    7.93E-04    7.71E-04    4.94E-04    4.88E-04    1.22E-04    1.27E-04    0.00E+00
    1  461    5.28E-04    4.93E-04    3.61E-04    3.43E-04    2.37E-04    2.26E-04    2.61E-04
    1  462    3.55E-03    2.97E-03    4.44E-03    3.96E-03    7.64E-03    7.63E-03   -3.15E-03
    1  463    7.96E-06    7.75E-06    4.52E-06    5.09E-06    1.21E-06    1.42E-06    0.00E+00
    1  464    5.63E-06    3.04E-06    2.83E-06    2.12E-06    8.10E-07    7.95E-07    0.00E+00
    1  465    3.20E-05    1.93E-05    1.53E-05    1.30E-05    3.93E-06    3.82E-06    0.00E+00
    1  466    2.30E-05    6.45E-06    1.18E-05    7.74E-06    1.89E-05    1.91E-05   -9.24E-06
    1  467    4.51E-06    3.30E-06    3.06E-06    2.73E-06    2.70E-06    2.56E-06    2.42E-06
    1  468    7.38E-06    5.50E-06    6.40E-06    5.78E-06    6.64E-06    6.50E-06    7.02E-06
    1  469    1.52E-05    1.11E-05    7.99E-06    7.09E-06    2.03E-06    1.86E-06    0.00E+00
    1  470    2.58E-05    2.17E-05    1.49E-05    1.46E-05    5.33E-06    5.16E-06    1.71E-06
    1  471    3.27E-05    2.86E-05    1.89E-05    1.89E-05    4.85E-06    5.18E-06    0.00E+00
    1  472    2.39E-05    1.91E-05    1.37E-05    1.30E-05    3.68E-06    3.78E-06    0.00E+00
    1  473    4.03E-06    2.29E-06    2.14E-06    2.11E-06    2.21E-06    2.30E-06   -8.38E-07
    1  474    3.56E-06    2.29E-06    1.52E-06    1.52E-06    3.94E-07    4.29E-07    0.00E+00
    1  475    2.53E-06    2.37E-06    1.60E-06    1.56E-06    4.13E-07    4.25E-07    0.00E+00
    1  476    5.80E-06    5.58E-06    3.67E-06    3.65E-06    1.38E-06    1.19E-06   -1.04E-07
    1  477    5.41E-06    5.67E-06    3.20E-06    3.52E-06    7.83E-07    8.89E-07    0.00E+00
    1  478    6.02E-06    7.33E-06    3.62E-06    4.48E-06    1.03E-06    1.18E-06    9.41E-08
    1  479    2.04E-05    1.71E-05    1.35E-05    1.32E-05    1.04E-05    1.04E-05    1.15E-05
    1  480    1.13E-05    1.31E-05    6.95E-06    8.14E-06    1.72E-06    2.06E-06    0.00E+00
    1  481    6.10E-05    5.09E-05    6.02E-05    5.59E-05    6.34E-05    6.27E-05    6.43E-05
    1  482    1.04E-06    6.52E-07    6.38E-07    5.73E-07    5.48E-07    5.55E-07    6.11E-07
    1  483    2.49E-05    2.30E-05    1.46E-05    1.39E-05    3.38E-06    3.30E-06    0.00E+00
    1  484    4.41E-05    4.37E-05    2.73E-05    2.76E-05    6.69E-06    7.06E-06    0.00E+00
    1  485    2.15E-06    1.41E-06    1.28E-06    9.47E-07    3.96E-07    3.53E-07    0.00E+00
    1  486    3.53E-05    3.40E-05    2.17E-05    2.12E-05    5.94E-06    5.55E-06    6.51E-08
    1  487    1.78E-06    1.27E-06    1.04E-06    8.33E-07    2.92E-07    2.60E-07    0.00E+00
    1  488    2.84E-05    2.95E-05    1.94E-05    2.01E-05    1.02E-05    9.59E-06   -2.32E-06
    1  489    3.43E-05    3.58E-05    2.15E-05    2.25E-05    5.40E-06    5.84E-06    0.00E+00
    1  490    1.22E-05    1.27E-05    7.97E-06    8.30E-06    2.09E-06    2.25E-06    0.00E+00
    1  491    3.58E-05    2.85E-05    4.56E-05    3.99E-05    8.51E-05    8.40E-05   -4.64E-05
    1  492    3.44E-06    2.73E-06    3.03E-06    2.60E-06    2.67E-06    2.66E-06    2.68E-06
    1  493    3.32E-05    3.16E-05    2.25E-05    2.16E-05    1.44E-05    1.38E-05    1.58E-05
    1  494    2.17E-04    1.94E-04    2.78E-04    2.59E-04    4.92E-04    5.01E-04   -2.17E-04
    1  495    1.21E-06    1.54E-06    6.54E-07    8.65E-07    1.43E-07    1.91E-07    0.00E+00
    1  496    1.53E-06    1.67E-06    9.18E-07    1.05E-06    4.41E-07    4.66E-07    3.85E-07
    1  497    1.31E-06    1.38E-06    7.30E-07    8.15E-07    1.62E-07    1.88E-07    0.00E+00
    1  498    1.41E-06    1.97E-06    7.76E-07    1.11E-06    2.40E-07    3.08E-07    9.58E-08
    1  499    2.52E-06    3.34E-06    1.36E-06    1.85E-06    2.98E-07    4.06E-07    0.00E+00
    1  500    2.00E-06    1.83E-06    1.17E-06    1.06E-06    3.08E-07    2.99E-07    0.00E+00
    1  501    1.94E-06    1.82E-06    1.73E-06    1.73E-06    1.95E-06    2.07E-06    2.44E-06
    1  502    4.02E-06    2.92E-06    4.99E-06    4.41E-06    9.28E-06    9.28E-06    1.41E-05
    1  503    2.10E-06    1.46E-06    1.02E-06    9.55E-07    2.74E-07    2.86E-07    0.00E+00
    1  504    2.91E-06    2.46E-06    1.82E-06    1.86E-06    1.44E-06    1.46E-06    1.55E-06
    1  505    5.90E-06    5.90E-06    3.51E-06    3.94E-06    9.54E-07    1.11E-06    0.00E+00
    1  506    2.31E-06    2.10E-06    1.41E-06    1.49E-06    1.04E-06    1.05E-06    9.95E-07
    1  507    2.10E-06    1.29E-06    1.10E-06    8.87E-07    3.15E-07    3.02E-07    0.00E+00
    1  508    2.84E-07    1.38E-07    1.16E-07    9.26E-08    2.76E-08    2.64E-08    0.00E+00
    1  509    9.66E-06    8.22E-06    9.39E-06    8.73E-06    9.96E-06    9.78E-06    1.06E-05
    1  510    1.33E-07    3.06E-09    2.44E-08    1.61E-09    3.31E-09    3.70E-10    0.00E+00
    1  511    1.10E-07    6.95E-09    2.99E-08    5.44E-09    8.63E-09    5.24E-09    5.87E-09
    1  512    5.81E-07    5.32E-07    3.45E-07    3.65E-07    1.82E-07    1.83E-07    1.11E-07
    1  513    4.15E-07    2.98E-07    2.22E-07    1.96E-07    6.13E-08    5.87E-08    0.00E+00
    1  514    6.18E-07    4.28E-07    3.18E-07    2.75E-07    9.46E-08    8.21E-08    7.56E-09
    1  515    2.24E-06    2.38E-06    1.36E-06    1.46E-06    3.51E-07    3.79E-07    0.00E+00
    1  516    5.32E-06    4.89E-06    4.65E-06    4.37E-06    4.62E-06    4.70E-06    5.51E-06
    1  517    1.43E-06    1.39E-06    9.22E-07    9.16E-07    2.45E-07    2.55E-07    0.00E+00
    1  518    1.63E-05    1.37E-05    1.97E-05    1.76E-05    3.48E-05    3.44E-05   -1.83E-05
    1  519    7.63E-06    8.79E-06    4.72E-06    5.47E-06    1.16E-06    1.39E-06    0.00E+00
    1  520    2.74E-06    3.43E-06    1.68E-06    2.12E-06    5.94E-07    6.78E-07    2.70E-07
    1  521    5.65E-06    4.63E-06    6.16E-06    5.71E-06    1.03E-05    1.05E-05   -4.89E-06
    1  522    3.42E-07    2.32E-07    1.68E-07    1.50E-07    3.95E-08    3.91E-08    0.00E+00
    1  523    4.22E-06    4.09E-06    2.72E-06    2.63E-06    7.23E-07    7.26E-07    0.00E+00
    1  524    2.04E-07    1.39E-07    1.04E-07    8.46E-08    2.26E-08    2.11E-08    0.00E+00
    1  525    2.18E-05    1.76E-05    2.64E-05    2.31E-05    4.64E-05    4.55E-05   -2.43E-05
    1  526    1.29E-07    1.22E-08    5.10E-08    6.40E-09    8.20E-09    1.41E-09    0.00E+00
    1  527    9.33E-08    7.49E-09    3.49E-08    3.45E-09    5.48E-09    8.63E-10    1.95E-10
    1  528    3.98E-07    4.37E-07    2.59E-07    2.95E-07    1.37E-07    1.49E-07    1.08E-07
    1  529    7.31E-07    8.40E-07    4.23E-07    4.62E-07    1.09E-07    1.20E-07    0.00E+00
    1  530    7.37E-07    1.02E-06    4.69E-07    6.35E-07    2.82E-07    3.26E-07    2.80E-07
    1  531    2.58E-07    2.07E-07    2.13E-07    1.89E-07    2.14E-07    2.03E-07   -4.08E-08
    1  532    1.30E-07    1.05E-07    7.05E-08    6.94E-08    1.99E-08    2.31E-08    0.00E+00
    1  533    2.90E-07    2.40E-07    1.77E-07    1.57E-07    4.41E-08    4.22E-08    0.00E+00
    1  534    1.40E-06    1.23E-06    1.53E-06    1.44E-06    2.53E-06    2.53E-06    3.77E-06
    1  535    1.47E-06    1.58E-06    1.21E-06    1.30E-06    1.23E-06    1.33E-06    1.51E-06
    1  536    1.21E-06    1.32E-06    7.00E-07    7.67E-07    1.69E-07    1.89E-07    0.00E+00
    1  537    1.75E-06    2.37E-06    9.67E-07    1.32E-06    2.13E-07    2.92E-07    0.00E+00
    1  538    9.21E-07    9.99E-07    5.26E-07    5.98E-07    1.19E-07    1.40E-07    0.00E+00
    1  539    2.60E-06    2.10E-06    2.84E-06    2.59E-06    4.68E-06    4.68E-06    6.99E-06
    1  540    3.20E-07    2.70E-07    3.15E-07    2.94E-07    5.23E-07    4.96E-07   -3.73E-07
    1  541    6.45E-07    5.45E-07    3.78E-07    3.47E-07    9.46E-08    9.41E-08    0.00E+00
    1  542    9.38E-07    8.63E-07    5.67E-07    5.40E-07    1.71E-07    1.63E-07    3.73E-08
    1  543    1.50E-07    8.68E-08    6.25E-08    5.51E-08    1.47E-08    1.46E-08    0.00E+00
    1  544    1.71E-07    8.01E-08    7.35E-08    6.10E-08    3.37E-08    2.72E-08   -5.57E-10
    1  545    3.52E-08    8.05E-09    1.30E-08    4.07E-09    2.05E-09    8.53E-10    0.00E+00
    1  546    2.19E-08    1.54E-08    9.85E-09    9.59E-09    4.32E-09    4.63E-09    3.04E-09
    1  547    1.02E-08    6.09E-09    3.48E-09    3.76E-09    7.68E-10    1.01E-09    0.00E+00
    1  548    3.60E-08    2.65E-08    1.47E-08    1.41E-08    2.78E-09    3.07E-09    0.00E+00
    1  549    3.07E-08    2.77E-09    1.00E-08    1.22E-09    1.52E-09    3.38E-10    6.60E-11
    1  550    1.74E-08    1.26E-08    1.13E-08    1.08E-08    1.02E-08    1.03E-08    1.11E-08
    1  551    2.19E-07    1.61E-07    1.19E-07    1.09E-07    3.13E-08    3.32E-08    0.00E+00
    1  552    1.70E-08    1.02E-08    1.18E-08    8.81E-09    1.32E-08    1.08E-08    2.05E-08
    1  553    9.52E-08    6.04E-08    4.93E-08    4.02E-08    1.26E-08    1.23E-08    0.00E+00
    1  554    3.83E-08    1.74E-08    1.84E-08    1.22E-08    9.25E-09    8.91E-09    8.93E-09
    1  555    4.77E-08    3.12E-08    4.60E-08    3.89E-08    8.00E-08    7.75E-08    1.24E-07
    1  556    3.77E-08    2.18E-08    1.74E-08    1.28E-08    3.69E-09    3.13E-09    0.00E+00
    1  557    8.51E-07    6.03E-07    4.66E-07    4.04E-07    1.20E-07    1.20E-07    0.00E+00
    1  558    1.19E-06    8.23E-07    6.67E-07    5.44E-07    1.72E-07    1.56E-07    0.00E+00
    1  559    1.52E-06    1.22E-06    9.96E-07    8.81E-07    6.04E-07    5.54E-07    4.63E-07
    1  560    1.42E-06    1.10E-06    1.27E-06    1.09E-06    1.31E-06    1.20E-06    1.36E-06
    1  561    2.00E-07    1.23E-07    1.12E-07    8.35E-08    2.97E-08    2.57E-08    0.00E+00
    1  562    2.58E-07    2.22E-07    1.49E-07    1.47E-07    3.86E-08    4.14E-08    0.00E+00
    1  563    3.20E-07    2.71E-07    1.89E-07    1.80E-07    5.97E-08    5.57E-08    5.58E-09
    1  564    1.19E-07    6.82E-08    6.39E-08    4.53E-08    1.72E-08    1.59E-08    0.00E+00
    1  565    1.82E-07    1.50E-07    1.21E-07    1.09E-07    7.16E-08    6.65E-08    4.03E-08
    1  566    1.79E-06    1.70E-06    1.07E-06    1.06E-06    2.60E-07    2.74E-07    0.00E+00
    1  567    2.29E-06    2.17E-06    1.75E-06    1.69E-06    1.37E-06    1.38E-06    1.53E-06
    1  568    3.40E-06    2.78E-06    2.10E-06    1.80E-06    5.24E-07    4.86E-07    0.00E+00
    1  569    6.56E-06    5.27E-06    7.68E-06    6.61E-06    1.31E-05    1.25E-05   -6.70E-06
    1  570    1.59E-07    1.30E-07    1.26E-07    1.15E-07    1.06E-07    1.04E-07    1.04E-07
    1  571    5.94E-07    6.44E-07    3.25E-07    3.58E-07    7.25E-08    8.30E-08    0.00E+00
    1  572    9.37E-07    8.20E-07    5.12E-07    4.79E-07    1.11E-07    1.12E-07    0.00E+00
    1  573    1.15E-06    9.14E-07    1.38E-06    1.25E-06    2.54E-06    2.52E-06    3.88E-06
    1  574    6.77E-07    6.87E-07    4.85E-07    5.06E-07    3.92E-07    4.13E-07    4.44E-07
    1  575    3.43E-07    3.65E-07    2.07E-07    2.27E-07    4.95E-08    5.74E-08    0.00E+00
    1  576    9.47E-08    7.95E-08    5.94E-08    5.26E-08    1.52E-08    1.45E-08    0.00E+00
    1  577    2.96E-07    2.24E-07    1.85E-07    1.44E-07    4.96E-08    4.28E-08    0.00E+00
    1  578    3.15E-07    2.52E-07    1.97E-07    1.67E-07    6.90E-08    5.53E-08   -2.80E-09
    1  579    1.72E-07    1.82E-07    1.17E-07    1.26E-07    6.58E-08    6.90E-08    5.63E-08
    1  580    6.26E-07    5.92E-07    4.01E-07    3.84E-07    1.43E-07    1.38E-07    5.47E-08
    1  581    1.19E-07    1.11E-07    7.23E-08    6.95E-08    1.81E-08    1.90E-08    0.00E+00
    1  582    5.71E-08    5.19E-08    3.12E-08    3.09E-08    6.73E-09    7.18E-09    0.00E+00
    1  583    1.13E-07    9.31E-08    9.76E-08    9.15E-08    1.32E-07    1.34E-07    1.93E-07
    1  584    1.04E-07    1.26E-07    5.57E-08    6.96E-08    1.19E-08    1.54E-08    0.00E+00
    1  585    8.60E-08    8.63E-08    6.41E-08    6.64E-08    5.38E-08    5.72E-08    6.09E-08
    1  586    5.55E-07    4.73E-07    5.77E-07    5.28E-07    9.04E-07    9.24E-07   -5.08E-07
    1  587    5.62E-08    4.80E-08    3.18E-08    2.83E-08    7.75E-09    7.58E-09    0.00E+00
    1  588    3.67E-08    3.11E-08    2.07E-08    1.72E-08    5.27E-09    4.87E-09    0.00E+00
    1  589    6.92E-08    5.43E-08    8.26E-08    7.52E-08    1.52E-07    1.54E-07    2.32E-07
    1  590    3.55E-08    3.50E-08    2.19E-08    2.28E-08    1.24E-08    1.28E-08    1.17E-08
    2    3    3.84E-02    1.65E-02    2.40E-02    1.37E-02    1.25E-02    1.09E-02    1.02E-02
    2    4    7.82E-03    3.66E-03    8.64E-03    2.36E-03    1.81E-03    6.91E-04    7.48E-05
    2    5    5.07E-03    5.38E-04    3.82E-03    3.30E-04    6.97E-04    8.25E-05    1.03E-06
    2    6    6.67E-03    3.24E-03    4.36E-03    2.29E-03    1.06E-03    6.99E-04    0.00E+00
    2    7    1.68E-01    1.69E-01    2.09E-01    2.05E-01    3.06E-01    3.02E-01   -4.94E-02
    2    8    3.42E-03    2.80E-03    3.69E-03    1.97E-03    9.09E-04    5.99E-04    0.00E+00
    2    9    8.97E-04    1.15E-05    1.25E-03    7.66E-06    2.47E-04    4.40E-06    2.49E-06
    2   10    2.26E-04    9.42E-05    3.87E-04    6.40E-05    7.92E-05    1.84E-05    0.00E+00
    2   11    3.68E-02    3.58E-02    4.59E-02    4.36E-02    6.55E-02    6.38E-02   -1.10E-02
    2   12    9.43E-04    5.17E-04    2.04E-03    3.62E-04    4.23E-04    1.10E-04    0.00E+00
    2   13    4.53E-02    4.58E-02    5.58E-02    5.59E-02    8.14E-02    8.03E-02   -1.45E-02
    2   14    8.52E-04    6.24E-04    1.84E-03    4.39E-04    3.91E-04    1.34E-04    0.00E+00
    2   15    3.92E-04    1.72E-04    1.13E-03    1.62E-04    3.60E-04    1.65E-04   -2.73E-05
    2   16    4.62E-04    4.64E-04    7.35E-04    4.21E-04    4.60E-04    4.14E-04    4.11E-04
    2   17    2.23E-04    1.49E-04    3.05E-04    1.41E-04    1.60E-04    1.16E-04    9.13E-05
    2   18    3.76E-05    7.42E-06    2.62E-04    4.71E-06    5.42E-05    1.13E-06    0.00E+00
    2   19    4.97E-05    2.49E-05    3.30E-04    1.55E-05    7.12E-05    4.31E-06    5.41E-07
    2   20    2.35E-05    6.83E-06    9.36E-05    5.66E-06    2.15E-05    3.78E-06    2.63E-06
    2   21    2.91E-03    2.42E-04    5.39E-04    1.67E-04    8.76E-05    4.82E-05    0.00E+00
    2   22    1.30E-02    8.86E-04    3.03E-03    1.30E-03    3.98E-03    3.60E-03   -2.93E-03
    2   23    2.99E-03    6.71E-05    4.63E-04    4.42E-05    5.64E-05    1.21E-05    0.00E+00
    2   24    3.64E-03    4.88E-05    5.52E-04    4.62E-05    1.29E-04    7.43E-05   -5.45E-05
    2   25    5.32E-03    1.52E-03    1.58E-03    9.69E-04    3.19E-04    2.58E-04    0.00E+00
    2   26    4.30E-03    1.83E-03    1.66E-03    1.19E-03    3.65E-04    3.29E-04    0.00E+00
    2   27    5.39E-03    2.49E-03    2.99E-03    2.48E-03    3.00E-03    2.94E-03    3.66E-03
    2   28    1.15E-02    7.81E-03    8.71E-03    8.34E-03    9.07E-03    9.11E-03    9.41E-03
    2   29    1.52E-03    2.49E-04    3.88E-04    1.60E-04    6.82E-05    4.31E-05    0.00E+00
    2   30    1.21E-03    1.64E-04    3.01E-04    1.05E-04    4.82E-05    2.80E-05    0.00E+00
    2   31    1.15E-03    1.34E-04    2.78E-04    8.86E-05    4.49E-05    2.52E-05    0.00E+00
    2   32    1.56E-03    3.44E-04    4.98E-04    2.64E-04    2.14E-04    1.84E-04    1.81E-04
    2   33    1.44E-03    2.38E-04    3.84E-04    1.50E-04    6.75E-05    4.04E-05    7.03E-07
    2   34    2.88E-03    6.83E-04    7.34E-04    4.31E-04    1.42E-04    1.17E-04    0.00E+00
    2   35    5.00E-03    3.03E-03    2.32E-03    1.82E-03    4.93E-04    4.43E-04    0.00E+00
    2   36    1.52E-03    1.75E-06    1.95E-04    1.30E-06    2.09E-05    8.14E-07    7.32E-07
    2   37    4.66E-03    3.09E-03    3.15E-03    2.71E-03    2.84E-03    2.77E-03    3.35E-03
    2   38    6.36E-03    4.85E-03    3.51E-03    2.98E-03    7.88E-04    7.51E-04    0.00E+00
    2   39    3.04E-03    2.71E-03    2.99E-03    2.96E-03    3.34E-03    3.37E-03    3.57E-03
    2   40    4.47E-02    4.28E-02    6.08E-02    6.10E-02    1.27E-01    1.26E-01   -6.90E-02
    2   41    7.79E-04    7.37E-06    1.14E-04    4.79E-06    1.29E-05    1.32E-06    0.00E+00
    2   42    1.25E-02    1.21E-02    1.34E-02    1.34E-02    1.53E-02    1.54E-02    1.64E-02
    2   43    8.40E-04    2.77E-04    3.05E-04    1.68E-04    5.50E-05    4.15E-05    0.00E+00
    2   44    1.25E-03    3.23E-04    4.13E-04    1.93E-04    7.18E-05    4.66E-05    0.00E+00
    2   45    6.81E-04    6.51E-05    1.61E-04    3.95E-05    2.38E-05    9.95E-06    0.00E+00
    2   46    1.23E-03    4.43E-04    5.12E-04    3.10E-04    2.04E-04    1.77E-04    1.56E-04
    2   47    1.88E-04    5.65E-05    7.47E-05    3.92E-05    1.57E-05    1.17E-05    0.00E+00
    2   48    8.08E-04    2.34E-04    3.94E-04    2.62E-04    4.95E-04    4.71E-04   -2.99E-04
    2   49    1.02E-03    1.54E-04    2.97E-04    9.34E-05    4.54E-05    2.33E-05    0.00E+00
    2   50    3.84E-04    2.25E-04    1.80E-04    1.43E-04    4.05E-05    3.77E-05    0.00E+00
    2   51    1.49E-03    7.29E-04    8.96E-04    7.40E-04    1.48E-03    1.43E-03   -1.14E-03
    2   52    6.70E-04    4.27E-05    1.46E-04    3.43E-05    4.11E-05    2.82E-05    3.03E-05
    2   53    1.43E-03    6.27E-04    5.97E-04    4.17E-04    1.34E-04    1.16E-04    0.00E+00
    2   54    1.02E-03    4.24E-04    9.77E-04    8.63E-04    2.82E-03    2.76E-03   -2.25E-03
    2   55    1.42E-03    4.58E-04    5.08E-04    2.73E-04    9.57E-05    6.66E-05    1.03E-07
    2   56    8.63E-04    2.96E-04    4.20E-04    2.76E-04    3.63E-04    3.51E-04   -1.42E-04
    2   57    2.50E-04    1.84E-07    5.15E-05    1.06E-07    5.80E-06    3.46E-08    1.86E-08
    2   58    3.26E-03    2.12E-03    4.24E-03    4.10E-03    1.27E-02    1.25E-02   -9.90E-03
    2   59    6.27E-04    2.30E-04    2.47E-04    1.53E-04    5.26E-05    4.23E-05    0.00E+00
    2   60    2.06E-03    1.42E-03    2.90E-03    2.81E-03    8.87E-03    8.77E-03   -7.01E-03
    2   61    2.00E-04    4.01E-07    4.42E-05    2.67E-07    5.05E-06    1.20E-07    3.56E-08
    2   62    1.75E-04    3.06E-07    4.12E-05    1.72E-07    4.70E-06    3.98E-08    0.00E+00
    2   63    3.48E-04    2.90E-05    8.85E-05    1.94E-05    1.32E-05    5.41E-06    0.00E+00
    2   64    2.66E-04    1.30E-05    5.34E-05    8.50E-06    7.36E-06    2.39E-06    0.00E+00
    2   65    4.06E-04    6.63E-05    1.45E-04    8.76E-05    1.40E-04    1.36E-04    1.74E-04
    2   66    3.10E-04    6.12E-06    5.73E-05    4.06E-06    6.97E-06    1.16E-06    0.00E+00
    2   67    6.20E-05    8.63E-06    1.70E-05    5.70E-06    2.85E-06    1.56E-06    0.00E+00
    2   68    2.59E-04    7.18E-05    9.72E-05    4.73E-05    1.86E-05    1.29E-05    0.00E+00
    2   69    2.26E-04    8.87E-07    5.37E-05    7.80E-07    6.55E-06    5.87E-07    2.81E-07
    2   70    6.73E-04    3.34E-04    7.30E-04    6.78E-04    2.21E-03    2.19E-03   -1.80E-03
    2   71    2.81E-04    1.37E-06    5.57E-05    9.57E-07    6.40E-06    3.73E-07    0.00E+00
    2   72    1.38E-03    1.20E-03    8.31E-04    7.66E-04    2.05E-04    2.05E-04    0.00E+00
    2   73    2.27E-03    1.99E-03    1.44E-03    1.34E-03    5.52E-04    5.36E-04    2.64E-04
    2   74    2.35E-03    2.12E-03    1.47E-03    1.35E-03    3.61E-04    3.60E-04    0.00E+00
    2   75    2.45E-04    1.27E-05    5.42E-05    8.60E-06    9.11E-06    4.21E-06    2.74E-06
    2   76    1.29E-04    1.85E-07    3.90E-05    1.01E-07    4.54E-06    2.30E-08    1.39E-10
    2   77    1.63E-05    1.31E-08    6.41E-06    1.52E-08    7.85E-07    2.08E-08    1.97E-08
    2   78    8.37E-04    1.99E-04    2.15E-04    1.25E-04    4.14E-05    3.39E-05    0.00E+00
    2   79    1.25E-04    4.11E-05    5.01E-05    2.62E-05    9.59E-06    7.05E-06    0.00E+00
    2   80    6.08E-04    4.62E-04    5.42E-04    5.04E-04    6.58E-04    6.60E-04    8.13E-04
    2   81    7.71E-04    5.68E-04    4.34E-04    3.61E-04    1.02E-04    9.62E-05    0.00E+00
    2   82    2.86E-03    2.53E-03    2.90E-03    2.82E-03    3.31E-03    3.30E-03    3.56E-03
    2   83    1.40E-04    1.01E-06    3.87E-05    5.23E-07    4.47E-06    1.07E-07    0.00E+00
    2   84    8.24E-03    8.37E-03    1.13E-02    1.17E-02    1.87E-02    1.89E-02    2.45E-02
    2   85    1.49E-04    7.76E-07    4.40E-05    3.96E-07    5.11E-06    9.37E-08    8.78E-09
    2   86    1.97E-04    1.50E-05    4.91E-05    9.25E-06    6.61E-06    2.36E-06    0.00E+00
    2   87    1.96E-03    1.78E-03    2.39E-03    2.42E-03    3.79E-03    3.84E-03    4.97E-03
    2   88    2.22E-04    3.09E-05    7.34E-05    1.94E-05    1.12E-05    5.06E-06    0.00E+00
    2   89    1.63E-04    6.07E-05    1.06E-04    7.34E-05    1.09E-04    1.07E-04    1.35E-04
    2   90    1.24E-04    4.45E-05    5.19E-05    2.84E-05    1.01E-05    7.77E-06    0.00E+00
    2   91    6.28E-05    2.32E-06    2.20E-05    1.42E-06    2.77E-06    3.58E-07    0.00E+00
    2   92    1.97E-04    9.13E-06    5.07E-05    7.20E-06    1.17E-05    6.48E-06    7.72E-06
    2   93    3.97E-04    1.81E-04    1.70E-04    1.16E-04    3.57E-05    3.09E-05    0.00E+00
    2   94    4.82E-04    2.81E-04    6.00E-04    5.67E-04    1.91E-03    1.89E-03   -1.60E-03
    2   95    1.72E-04    1.31E-05    4.49E-05    8.96E-06    6.25E-06    2.62E-06    0.00E+00
    2   96    1.82E-04    5.01E-05    6.03E-05    3.16E-05    1.11E-05    8.56E-06    0.00E+00
    2   97    1.30E-04    1.10E-06    3.39E-05    6.74E-07    3.92E-06    1.71E-07    0.00E+00
    2   98    4.80E-05    1.08E-05    2.55E-05    1.27E-05    1.83E-05    1.62E-05    1.77E-05
    2   99    1.68E-04    6.41E-06    4.06E-05    4.30E-06    6.25E-06    2.19E-06    1.75E-06
    2  100    1.56E-04    4.22E-06    3.77E-05    2.52E-06    4.53E-06    6.39E-07    0.00E+00
    2  101    1.70E-04    1.48E-05    5.08E-05    1.75E-05    2.88E-05    2.51E-05    3.13E-05
    2  102    2.00E-04    5.60E-05    1.05E-04    7.31E-05    1.46E-04    1.42E-04   -7.71E-05
    2  103    1.29E-04    3.10E-06    3.35E-05    2.19E-06    4.93E-06    1.34E-06    1.24E-06
    2  104    1.86E-04    8.35E-07    5.23E-05    7.05E-07    6.49E-06    5.96E-07    2.32E-07
    2  105    5.39E-05    1.72E-05    2.12E-05    1.14E-05    4.24E-06    3.14E-06    0.00E+00
    2  106    1.15E-04    6.59E-06    2.78E-05    4.11E-06    3.67E-06    1.09E-06    0.00E+00
    2  107    1.74E-04    1.05E-04    1.37E-04    1.17E-04    1.40E-04    1.38E-04    1.50E-04
    2  108    2.01E-04    8.03E-05    1.71E-04    1.47E-04    4.89E-04    4.85E-04   -4.27E-04
    2  109    1.62E-04    4.92E-05    6.15E-05    3.12E-05    1.15E-05    8.32E-06    0.00E+00
    2  110    1.91E-03    1.78E-03    2.43E-03    2.48E-03    3.99E-03    4.05E-03    5.26E-03
    2  111    1.61E-04    2.70E-06    3.71E-05    1.73E-06    4.38E-06    4.68E-07    0.00E+00
    2  112    2.60E-04    3.25E-05    8.02E-05    2.08E-05    1.22E-05    5.58E-06    0.00E+00
    2  113    9.12E-05    4.82E-05    4.19E-05    3.17E-05    9.30E-06    8.63E-06    0.00E+00
    2  114    4.75E-04    1.49E-04    2.44E-04    1.75E-04    4.33E-04    4.28E-04   -3.62E-04
    2  115    5.61E-04    2.75E-04    2.60E-04    1.90E-04    6.05E-05    5.54E-05    0.00E+00
    2  116    9.56E-04    5.57E-04    1.13E-03    1.04E-03    3.28E-03    3.27E-03   -2.65E-03
    2  117    1.41E-04    6.59E-06    4.26E-05    3.18E-06    5.13E-06    6.33E-07    0.00E+00
    2  118    3.00E-05    1.65E-06    8.27E-06    1.12E-06    1.13E-06    3.21E-07    0.00E+00
    2  119    1.53E-04    3.72E-06    4.28E-05    2.43E-06    6.18E-06    1.71E-06    1.33E-06
    2  120    7.26E-04    5.88E-04    8.17E-04    8.06E-04    1.29E-03    1.30E-03    1.69E-03
    2  121    1.14E-04    1.04E-06    3.10E-05    4.98E-07    3.55E-06    9.70E-08    0.00E+00
    2  122    2.27E-04    4.12E-05    7.05E-05    2.54E-05    1.11E-05    6.64E-06    0.00E+00
    2  123    8.69E-05    6.21E-06    3.12E-05    7.95E-06    6.94E-06    6.74E-06    0.00E+00
    2  124    1.40E-04    1.93E-05    6.01E-05    2.91E-05    9.39E-05    8.94E-05   -7.89E-05
    2  125    1.63E-04    3.42E-05    7.66E-05    4.24E-05    6.63E-05    6.28E-05    7.89E-05
    2  126    1.29E-04    7.29E-07    3.46E-05    4.57E-07    4.10E-06    2.20E-07    6.27E-08
    2  127    1.53E-04    1.87E-05    4.70E-05    1.28E-05    7.21E-06    3.67E-06    0.00E+00
    2  128    1.91E-04    8.29E-07    4.55E-05    5.35E-07    5.19E-06    1.62E-07    0.00E+00
    2  129    1.29E-04    4.08E-06    3.61E-05    3.10E-06    6.11E-06    2.25E-06    2.33E-06
    2  130    1.14E-04    1.72E-05    4.21E-05    1.91E-05    4.61E-05    4.28E-05   -3.69E-05
    2  131    3.49E-05    5.61E-06    1.10E-05    3.85E-06    1.78E-06    1.11E-06    0.00E+00
    2  132    1.38E-04    1.36E-05    4.04E-05    9.09E-06    5.91E-06    2.54E-06    0.00E+00
    2  133    1.77E-04    4.15E-05    9.99E-05    6.63E-05    2.05E-04    2.00E-04   -1.67E-04
    2  134    2.48E-04    6.48E-05    8.30E-05    4.10E-05    1.50E-05    1.09E-05    0.00E+00
    2  135    6.43E-05    2.57E-06    2.43E-05    5.91E-06    1.16E-05    1.09E-05    1.90E-06
    2  136    1.16E-04    8.03E-06    3.54E-05    5.36E-06    5.00E-06    1.74E-06    0.00E+00
    2  137    2.04E-04    7.59E-05    1.29E-04    9.69E-05    1.51E-04    1.49E-04    1.91E-04
    2  138    1.60E-04    1.86E-06    4.11E-05    1.04E-06    4.89E-06    3.23E-07    6.68E-08
    2  139    1.28E-04    3.87E-05    4.90E-05    2.52E-05    9.43E-06    7.17E-06    0.00E+00
    2  140    2.28E-04    1.23E-04    1.07E-04    7.93E-05    2.41E-05    2.19E-05    0.00E+00
    2  141    1.22E-04    2.10E-05    3.77E-05    1.38E-05    6.16E-06    3.79E-06    0.00E+00
    2  142    2.89E-04    1.37E-04    1.85E-04    1.46E-04    1.88E-04    1.86E-04    2.24E-04
    2  143    1.21E-04    1.22E-05    3.47E-05    8.51E-06    5.38E-06    2.51E-06    0.00E+00
    2  144    1.89E-03    1.69E-03    2.15E-03    2.12E-03    3.15E-03    3.20E-03    4.09E-03
    2  145    1.05E-03    9.15E-04    6.27E-04    5.80E-04    1.52E-04    1.54E-04    0.00E+00
    2  146    3.11E-04    1.96E-04    1.62E-04    1.26E-04    3.80E-05    3.51E-05    0.00E+00
    2  147    4.39E-05    7.38E-07    1.20E-05    7.82E-07    1.99E-06    9.31E-07    1.74E-07
    2  148    1.50E-04    3.40E-05    6.57E-05    3.87E-05    8.34E-05    7.95E-05   -5.95E-05
    2  149    2.34E-03    2.20E-03    2.94E-03    2.94E-03    4.65E-03    4.70E-03    6.11E-03
    2  150    1.61E-04    9.25E-05    1.57E-04    1.42E-04    4.01E-04    3.98E-04   -3.25E-04
    2  151    2.62E-04    6.48E-05    8.97E-05    4.11E-05    1.58E-05    1.09E-05    0.00E+00
    2  152    1.34E-04    1.67E-06    3.42E-05    1.03E-06    4.27E-06    5.33E-07    3.34E-07
    2  153    1.64E-04    6.28E-05    6.46E-05    4.02E-05    1.33E-05    1.11E-05    0.00E+00
    2  154    2.38E-04    5.25E-05    7.98E-05    3.52E-05    1.88E-05    1.37E-05    6.14E-06
    2  155    1.94E-04    2.40E-05    5.61E-05    1.49E-05    8.32E-06    3.87E-06    0.00E+00
    2  156    1.20E-04    2.11E-05    3.59E-05    1.37E-05    5.96E-06    4.01E-06    0.00E+00
    2  157    4.98E-04    3.08E-04    4.37E-04    3.91E-04    6.03E-04    6.02E-04    7.79E-04
    2  158    1.95E-04    7.79E-05    1.16E-04    8.73E-05    1.22E-04    1.17E-04    1.42E-04
    2  159    5.44E-05    5.91E-06    1.65E-05    3.84E-06    2.47E-06    1.09E-06    0.00E+00
    2  160    6.72E-05    5.31E-06    1.75E-05    3.43E-06    2.36E-06    9.13E-07    0.00E+00
    2  161    6.85E-05    1.46E-05    3.44E-05    2.23E-05    6.30E-05    6.15E-05   -4.91E-05
    2  162    1.55E-04    5.34E-05    6.75E-05    4.26E-05    3.51E-05    3.16E-05    2.90E-05
    2  163    5.53E-05    1.93E-06    1.50E-05    2.66E-06    4.16E-06    3.99E-06    1.23E-06
    2  164    1.21E-04    4.47E-06    3.10E-05    3.90E-06    4.60E-06    2.32E-06    0.00E+00
    2  165    5.72E-05    2.14E-07    1.39E-05    1.56E-07    1.62E-06    8.12E-08    3.76E-08
    2  166    8.51E-05    4.47E-05    3.99E-05    2.97E-05    8.80E-06    8.38E-06    0.00E+00
    2  167    2.96E-04    8.48E-05    9.83E-05    5.37E-05    1.85E-05    1.42E-05    0.00E+00
    2  168    6.17E-05    1.11E-06    1.46E-05    7.61E-07    1.76E-06    2.21E-07    0.00E+00
    2  169    4.45E-05    9.01E-06    1.70E-05    6.57E-06    3.66E-06    2.74E-06    0.00E+00
    2  170    1.21E-04    2.47E-05    4.87E-05    2.70E-05    3.91E-05    3.68E-05    4.51E-05
    2  171    3.04E-05    1.14E-05    1.77E-05    1.20E-05    1.38E-05    1.29E-05    1.31E-05
    2  172    2.36E-04    5.25E-05    7.67E-05    3.84E-05    2.72E-05    2.30E-05    1.97E-05
    2  173    6.47E-05    5.03E-06    1.61E-05    3.25E-06    2.27E-06    8.81E-07    0.00E+00
    2  174    9.99E-06    7.21E-07    2.79E-06    4.65E-07    3.74E-07    1.25E-07    0.00E+00
    2  175    1.20E-04    2.40E-05    4.32E-05    2.47E-05    3.24E-05    3.10E-05    3.85E-05
    2  176    4.92E-05    9.83E-06    2.23E-05    1.32E-05    2.93E-05    2.87E-05   -1.85E-05
    2  177    9.57E-05    3.87E-05    6.09E-05    4.98E-05    7.97E-05    7.99E-05    1.05E-04
    2  178    5.76E-05    9.67E-06    1.84E-05    6.42E-06    2.98E-06    1.82E-06    0.00E+00
    2  179    7.87E-05    3.18E-05    3.19E-05    2.12E-05    6.64E-06    6.02E-06    0.00E+00
    2  180    3.29E-05    1.37E-06    9.24E-06    9.82E-07    1.31E-06    3.97E-07    0.00E+00
    2  181    1.52E-05    6.17E-06    6.98E-06    4.00E-06    1.39E-06    1.08E-06    0.00E+00
    2  182    4.45E-05    1.50E-05    1.93E-05    9.98E-06    5.53E-06    4.09E-06   -7.91E-07
    2  183    5.18E-05    1.55E-05    2.04E-05    9.55E-06    3.48E-06    2.42E-06    0.00E+00
    2  184    6.03E-05    2.01E-05    2.39E-05    1.23E-05    4.76E-06    3.68E-06    1.01E-06
    2  185    4.53E-05    5.07E-07    1.17E-05    3.14E-07    1.35E-06    8.05E-08    0.00E+00
    2  186    4.17E-05    5.75E-07    1.11E-05    3.70E-07    1.29E-06    1.02E-07    0.00E+00
    2  187    7.44E-05    3.53E-05    3.25E-05    2.13E-05    5.99E-06    5.23E-06    0.00E+00
    2  188    4.24E-05    1.04E-07    1.09E-05    6.43E-08    1.24E-06    3.68E-08    2.63E-08
    2  189    3.14E-05    6.06E-07    8.07E-06    6.05E-07    1.75E-06    8.99E-07   -5.06E-07
    2  190    4.81E-05    2.55E-05    3.36E-05    2.62E-05    2.86E-05    2.71E-05    2.69E-05
    2  191    6.93E-05    2.19E-05    2.93E-05    1.39E-05    6.29E-06    4.55E-06    0.00E+00
    2  192    4.03E-05    1.59E-06    1.04E-05    1.06E-06    1.37E-06    3.23E-07    0.00E+00
    2  193    5.40E-05    5.99E-06    1.76E-05    5.68E-06    7.56E-06    6.23E-06    6.52E-06
    2  194    8.35E-05    2.49E-05    4.06E-05    2.48E-05    2.76E-05    2.72E-05    2.99E-05
    2  195    1.61E-04    1.06E-04    1.75E-04    1.50E-04    3.28E-04    3.24E-04   -1.78E-04
    2  196    3.63E-05    5.45E-06    1.13E-05    3.66E-06    1.84E-06    1.05E-06    0.00E+00
    2  197    6.39E-05    4.70E-06    1.61E-05    3.34E-06    3.07E-06    1.62E-06    9.46E-07
    2  198    4.95E-05    5.09E-06    1.47E-05    3.08E-06    2.05E-06    8.11E-07    0.00E+00
    2  199    5.82E-05    1.06E-05    2.25E-05    1.16E-05    1.72E-05    1.61E-05    2.02E-05
    2  200    3.89E-05    1.89E-06    1.01E-05    1.24E-06    1.36E-06    3.52E-07    0.00E+00
    2  201    6.36E-05    6.65E-06    1.89E-05    4.44E-06    3.72E-06    2.25E-06    1.66E-06
    2  202    8.86E-05    2.52E-05    4.18E-05    2.63E-05    3.20E-05    3.18E-05    3.62E-05
    2  203    1.51E-05    3.23E-06    5.30E-06    2.11E-06    9.21E-07    5.82E-07    0.00E+00
    2  204    7.22E-05    2.09E-05    2.52E-05    1.26E-05    4.21E-06    3.11E-06    0.00E+00
    2  205    1.38E-04    8.63E-05    1.38E-04    1.16E-04    2.42E-04    2.39E-04   -1.25E-04
    2  206    5.69E-05    6.80E-06    1.62E-05    4.10E-06    2.25E-06    1.01E-06    0.00E+00
    2  207    5.16E-05    1.11E-06    1.23E-05    7.41E-07    1.47E-06    2.11E-07    0.00E+00
    2  208    3.35E-05    7.12E-07    7.92E-06    4.84E-07    9.77E-07    1.53E-07    0.00E+00
    2  209    5.31E-05    5.18E-07    1.29E-05    3.10E-07    1.47E-06    7.60E-08    0.00E+00
    2  210    4.32E-05    2.45E-08    1.05E-05    1.13E-08    1.16E-06    2.83E-09    1.59E-10
    2  211    1.64E-05    9.40E-07    5.02E-06    7.39E-07    1.11E-06    5.65E-07    4.80E-07
    2  212    3.54E-05    5.07E-07    7.46E-06    3.25E-07    8.72E-07    8.79E-08    0.00E+00
    2  213    6.64E-05    9.00E-06    2.04E-05    5.76E-06    3.22E-06    1.62E-06    0.00E+00
    2  214    1.46E-04    9.10E-05    1.48E-04    1.25E-04    2.67E-04    2.64E-04   -1.39E-04
    2  215    4.02E-05    1.05E-06    9.72E-06    1.00E-06    2.06E-06    1.08E-06    1.12E-06
    2  216    7.13E-05    6.10E-06    2.10E-05    5.87E-06    7.68E-06    6.31E-06    6.94E-06
    2  217    6.00E-05    1.89E-06    1.30E-05    1.32E-06    1.89E-06    6.08E-07    3.51E-07
    2  218    1.60E-05    1.96E-06    4.66E-06    1.28E-06    7.16E-07    3.49E-07    0.00E+00
    2  219    5.96E-05    7.10E-07    1.40E-05    4.66E-07    1.64E-06    1.70E-07    0.00E+00
    2  220    7.06E-05    2.30E-05    4.33E-05    2.92E-05    5.82E-05    5.61E-05   -2.82E-05
    2  221    5.53E-05    2.14E-06    1.35E-05    1.29E-06    1.66E-06    3.38E-07    0.00E+00
    2  222    5.18E-05    8.70E-06    2.16E-05    1.10E-05    2.16E-05    2.05E-05   -9.54E-06
    2  223    6.08E-05    4.96E-06    1.58E-05    3.20E-06    2.63E-06    1.28E-06    6.84E-07
    2  224    5.02E-05    5.60E-06    1.38E-05    3.37E-06    1.91E-06    8.34E-07    0.00E+00
    2  225    6.51E-05    9.26E-06    2.18E-05    8.97E-06    1.11E-05    1.01E-05    1.15E-05
    2  226    6.91E-05    9.44E-06    2.06E-05    6.09E-06    3.28E-06    1.67E-06    0.00E+00
    2  227    1.34E-05    3.31E-07    3.03E-06    2.72E-07    5.03E-07    1.97E-07    1.64E-07
    2  228    6.82E-05    1.62E-06    1.50E-05    9.76E-07    1.74E-06    2.40E-07    0.00E+00
    2  229    5.08E-05    7.50E-06    1.95E-05    9.18E-06    1.96E-05    1.80E-05   -9.48E-06
    2  230    1.19E-05    2.20E-07    2.59E-06    1.43E-07    3.04E-07    3.89E-08    0.00E+00
    2  231    5.70E-05    1.46E-06    1.25E-05    9.51E-07    1.54E-06    2.81E-07    0.00E+00
    2  232    4.70E-05    3.80E-06    1.31E-05    3.64E-06    6.28E-06    4.98E-06   -2.13E-06
    2  233    6.27E-05    9.53E-07    1.38E-05    9.09E-07    2.34E-06    9.82E-07    1.10E-06
    2  234    5.90E-05    4.04E-07    1.17E-05    2.48E-07    1.29E-06    6.67E-08    0.00E+00
    2  235    7.80E-05    2.04E-06    1.58E-05    1.23E-06    1.88E-06    3.12E-07    8.42E-09
    2  236    5.38E-05    1.44E-06    1.12E-05    1.43E-06    3.28E-06    2.26E-06   -1.22E-06
    2  237    4.03E-04    8.06E-05    1.06E-04    5.47E-05    2.15E-05    1.58E-05    0.00E+00
    2  238    1.90E-03    2.43E-04    5.19E-04    2.50E-04    5.33E-04    5.00E-04   -3.12E-04
    2  239    1.27E-03    5.00E-04    4.31E-04    3.21E-04    9.52E-05    8.60E-05    0.00E+00
    2  240    1.26E-03    6.21E-04    5.08E-04    4.07E-04    1.18E-04    1.13E-04    0.00E+00
    2  241    1.61E-03    8.20E-04    8.25E-04    6.76E-04    6.27E-04    5.99E-04    6.79E-04
    2  242    2.83E-03    2.41E-03    2.58E-03    2.61E-03    2.84E-03    2.91E-03    3.02E-03
    2  243    1.97E-04    2.72E-05    4.33E-05    1.75E-05    7.39E-06    4.64E-06    0.00E+00
    2  244    1.83E-04    1.23E-05    3.77E-05    1.24E-05    2.65E-05    2.38E-05   -1.43E-05
    2  245    1.55E-03    1.02E-03    7.35E-04    6.22E-04    1.64E-04    1.54E-04    0.00E+00
    2  246    2.39E-03    1.70E-03    1.18E-03    1.06E-03    2.74E-04    2.74E-04    0.00E+00
    2  247    1.61E-03    1.02E-03    8.69E-04    7.39E-04    5.80E-04    5.47E-04    6.49E-04
    2  248    9.54E-03    7.96E-03    1.15E-02    1.07E-02    2.10E-02    2.13E-02   -9.94E-03
    2  249    8.61E-05    2.63E-05    2.70E-05    1.65E-05    5.55E-06    4.28E-06    0.00E+00
    2  250    1.41E-04    5.87E-05    5.01E-05    3.78E-05    1.08E-05    1.01E-05    0.00E+00
    2  251    1.34E-04    5.72E-05    5.01E-05    3.77E-05    1.52E-05    1.36E-05    5.34E-06
    2  252    1.08E-04    4.18E-05    3.92E-05    2.79E-05    8.79E-06    8.01E-06    0.00E+00
    2  253    2.22E-04    1.44E-04    1.83E-04    1.72E-04    2.80E-04    2.84E-04    3.99E-04
    2  254    4.27E-04    3.09E-04    1.89E-04    1.70E-04    3.83E-05    3.72E-05    0.00E+00
    2  255    9.32E-04    7.37E-04    1.00E-03    9.65E-04    1.80E-03    1.82E-03    2.68E-03
    2  256    5.05E-04    3.49E-04    2.75E-04    2.49E-04    2.01E-04    2.01E-04    2.24E-04
    2  257    7.22E-04    5.69E-04    3.33E-04    3.20E-04    6.84E-05    7.06E-05    0.00E+00
    2  258    9.78E-05    4.09E-05    5.27E-05    4.11E-05    4.35E-05    4.22E-05    4.29E-05
    2  259    1.55E-04    9.19E-05    6.83E-05    5.69E-05    1.49E-05    1.44E-05    0.00E+00
    2  260    1.04E-04    4.12E-05    3.65E-05    2.43E-05    7.16E-06    5.64E-06    0.00E+00
    2  261    1.55E-04    8.04E-05    6.44E-05    4.97E-05    1.58E-05    1.35E-05    1.09E-06
    2  262    8.96E-05    5.75E-05    4.09E-05    3.66E-05    1.22E-05    1.05E-05   -1.49E-07
    2  263    1.16E-04    6.73E-05    4.87E-05    4.17E-05    1.08E-05    1.06E-05    0.00E+00
    2  264    3.69E-05    2.65E-05    1.85E-05    1.71E-05    4.48E-06    4.60E-06    0.00E+00
    2  265    1.36E-04    7.71E-05    6.04E-05    4.89E-05    2.22E-05    2.01E-05    1.46E-05
    2  266    3.99E-04    2.94E-04    4.10E-04    3.80E-04    7.09E-04    7.29E-04   -3.32E-04
    2  267    2.66E-05    1.01E-05    7.93E-06    5.33E-06    1.35E-06    1.08E-06    0.00E+00
    2  268    3.14E-05    1.41E-05    9.65E-06    7.45E-06    1.76E-06    1.59E-06    5.43E-08
    2  269    3.03E-05    1.63E-05    1.63E-05    1.40E-05    1.76E-05    1.75E-05    2.38E-05
    2  270    3.37E-05    1.78E-05    1.17E-05    9.73E-06    2.17E-06    2.10E-06    0.00E+00
    2  271    4.13E-05    2.50E-05    1.59E-05    1.40E-05    3.17E-06    3.12E-06    0.00E+00
    2  272    3.44E-05    1.65E-05    1.64E-05    1.35E-05    1.41E-05    1.40E-05    1.70E-05
    2  273    2.48E-05    1.77E-05    1.08E-05    1.02E-05    2.26E-06    2.35E-06    0.00E+00
    2  274    7.42E-05    5.22E-05    7.15E-05    6.62E-05    1.21E-04    1.21E-04    1.78E-04
    2  275    4.56E-04    2.66E-04    1.83E-04    1.70E-04    4.48E-05    4.65E-05    0.00E+00
    2  276    2.29E-03    1.99E-03    2.31E-03    2.25E-03    2.64E-03    2.65E-03    2.82E-03
    2  277    4.29E-05    3.06E-07    4.92E-06    2.10E-07    5.53E-07    7.27E-08    1.25E-08
    2  278    2.94E-05    6.78E-06    6.61E-06    4.22E-06    1.26E-06    1.08E-06    0.00E+00
    2  279    1.04E-04    7.29E-05    5.51E-05    4.81E-05    1.37E-05    1.32E-05    0.00E+00
    2  280    4.06E-04    2.76E-04    3.09E-04    2.68E-04    4.60E-04    4.56E-04   -2.94E-04
    2  281    5.11E-04    3.54E-04    2.71E-04    2.35E-04    6.81E-05    6.52E-05    0.00E+00
    2  282    2.11E-05    3.56E-06    4.50E-06    2.35E-06    8.60E-07    6.57E-07    0.00E+00
    2  283    1.45E-03    1.00E-03    2.10E-03    1.83E-03    5.58E-03    5.65E-03   -4.00E-03
    2  284    8.86E-05    6.23E-05    1.29E-04    1.13E-04    3.36E-04    3.42E-04   -2.30E-04
    2  285    2.83E-05    2.25E-06    4.69E-06    1.61E-06    1.27E-06    9.02E-07    8.06E-07
    2  286    3.27E-05    1.82E-05    1.50E-05    1.21E-05    3.69E-06    3.34E-06    0.00E+00
    2  287    8.66E-06    4.39E-08    1.05E-06    3.01E-08    1.27E-07    2.24E-08    2.26E-08
    2  288    1.90E-05    1.02E-05    2.07E-05    1.77E-05    5.04E-05    5.15E-05   -3.29E-05
    2  289    3.87E-04    3.54E-04    2.42E-04    2.34E-04    6.35E-05    6.51E-05    0.00E+00
    2  290    1.55E-05    4.43E-06    4.79E-06    2.98E-06    1.07E-06    8.46E-07    0.00E+00
    2  291    6.62E-04    6.16E-04    4.36E-04    4.24E-04    1.74E-04    1.67E-04    7.20E-05
    2  292    8.68E-04    8.10E-04    5.49E-04    5.35E-04    1.45E-04    1.49E-04    0.00E+00
    2  293    3.67E-06    1.69E-06    1.56E-06    1.13E-06    3.73E-07    3.16E-07    0.00E+00
    2  294    6.80E-06    2.21E-07    1.06E-06    2.13E-07    3.69E-07    2.86E-07    3.49E-07
    2  295    4.93E-06    1.47E-07    7.27E-07    8.26E-08    8.56E-08    1.87E-08    0.00E+00
    2  296    8.05E-06    3.78E-06    2.92E-06    2.45E-06    6.83E-07    6.53E-07    0.00E+00
    2  297    2.14E-03    2.04E-03    2.89E-03    2.81E-03    4.66E-03    4.66E-03    6.10E-03
    2  298    2.73E-05    1.74E-05    3.66E-05    3.27E-05    8.96E-05    9.53E-05   -4.68E-05
    2  299    3.05E-05    2.44E-05    2.57E-05    2.46E-05    2.99E-05    3.02E-05    3.48E-05
    2  300    3.54E-06    3.89E-08    5.20E-07    2.24E-08    5.99E-08    6.83E-09    7.89E-10
    2  301    7.29E-07    1.81E-08    1.20E-07    2.56E-08    9.21E-08    7.89E-08    1.75E-07
    2  302    3.96E-06    2.04E-06    1.70E-06    1.34E-06    4.09E-07    3.73E-07    0.00E+00
    2  303    2.53E-04    2.58E-04    1.47E-04    1.51E-04    3.36E-05    3.51E-05    0.00E+00
    2  304    7.35E-05    6.80E-05    8.72E-05    8.49E-05    1.29E-04    1.29E-04    1.66E-04
    2  305    3.48E-04    3.55E-04    2.08E-04    2.13E-04    6.36E-05    6.29E-05    1.73E-05
    2  306    8.86E-06    3.49E-06    2.81E-06    2.07E-06    5.90E-07    5.23E-07    0.00E+00
    2  307    3.55E-05    2.97E-05    2.12E-05    1.96E-05    5.51E-06    5.42E-06    0.00E+00
    2  308    4.60E-04    4.73E-04    2.69E-04    2.77E-04    6.16E-05    6.46E-05    0.00E+00
    2  309    6.54E-04    6.13E-04    9.04E-04    8.86E-04    1.40E-03    1.41E-03    1.69E-03
    2  310    2.92E-05    2.31E-05    2.61E-05    2.54E-05    3.36E-05    3.38E-05    4.21E-05
    2  311    3.39E-05    2.69E-05    1.88E-05    1.80E-05    4.92E-06    5.07E-06    0.00E+00
    2  312    1.34E-05    9.79E-06    7.15E-06    6.46E-06    1.81E-06    1.79E-06    0.00E+00
    2  313    3.87E-06    2.72E-07    6.37E-07    1.45E-07    8.09E-08    3.03E-08    0.00E+00
    2  314    4.38E-06    2.25E-07    6.90E-07    1.18E-07    9.01E-08    2.81E-08    2.82E-09
    2  315    2.72E-06    7.32E-07    1.04E-06    7.80E-07    1.02E-06    1.04E-06    1.19E-06
    2  316    2.07E-06    4.97E-08    2.95E-07    3.07E-08    3.34E-08    2.29E-08    0.00E+00
    2  317    2.13E-06    7.31E-07    6.21E-07    4.23E-07    1.18E-07    1.08E-07    0.00E+00
    2  318    1.75E-06    1.80E-08    2.51E-07    1.17E-08    3.10E-08    1.19E-08    3.51E-09
    2  319    7.67E-06    3.67E-06    2.88E-06    2.39E-06    6.86E-07    6.54E-07    0.00E+00
    2  320    2.59E-06    3.56E-07    7.52E-07    4.06E-07    5.95E-07    5.35E-07    6.23E-07
    2  321    8.60E-07    1.02E-07    2.26E-07    1.32E-07    3.71E-07    3.38E-07   -4.17E-07
    2  322    3.31E-06    1.12E-06    8.89E-07    6.53E-07    1.70E-07    1.59E-07    0.00E+00
    2  323    4.04E-06    1.02E-06    1.34E-06    9.83E-07    1.14E-06    1.10E-06    1.29E-06
    2  324    2.45E-06    3.84E-07    4.65E-07    2.30E-07    8.14E-08    5.61E-08    0.00E+00
    2  325    1.97E-06    4.58E-07    4.41E-07    2.58E-07    7.38E-08    5.96E-08    0.00E+00
    2  326    4.10E-06    2.52E-06    3.08E-06    3.11E-06    5.69E-06    5.71E-06    9.54E-06
    2  327    7.60E-06    2.38E-06    2.45E-06    1.58E-06    5.43E-07    4.56E-07    0.00E+00
    2  328    8.27E-06    2.75E-07    1.45E-06    2.10E-07    3.05E-07    1.70E-07    7.66E-08
    2  329    5.11E-05    4.44E-05    6.11E-05    6.04E-05    9.63E-05    9.68E-05    1.23E-04
    2  330    1.00E-05    1.98E-06    2.59E-06    1.32E-06    5.24E-07    3.76E-07    0.00E+00
    2  331    2.94E-07    1.46E-08    4.73E-08    9.04E-09    6.36E-09    2.13E-09    0.00E+00
    2  332    8.47E-07    5.52E-08    1.55E-07    4.98E-08    1.05E-07    8.42E-08   -1.03E-07
    2  333    2.06E-06    1.89E-07    3.48E-07    9.70E-08    4.47E-08    1.98E-08    0.00E+00
    2  334    1.36E-06    1.07E-07    2.32E-07    6.31E-08    3.26E-08    1.55E-08    0.00E+00
    2  335    3.13E-06    1.16E-07    4.57E-07    6.83E-08    7.95E-08    4.10E-08    2.95E-08
    2  336    2.31E-06    4.37E-07    5.12E-07    2.54E-07    9.24E-08    6.51E-08    1.31E-09
    2  337    2.64E-06    5.08E-07    5.86E-07    2.93E-07    9.82E-08    7.23E-08    0.00E+00
    2  338    2.23E-06    9.60E-07    1.31E-06    1.18E-06    3.47E-06    3.04E-06   -4.39E-06
    2  339    2.33E-06    7.85E-08    3.65E-07    5.50E-08    8.02E-08    5.08E-08    4.21E-08
    2  340    1.83E-06    2.44E-07    3.67E-07    1.41E-07    5.80E-08    3.53E-08    0.00E+00
    2  341    3.68E-06    1.46E-06    2.28E-06    2.00E-06    3.39E-06    3.36E-06    4.30E-06
    2  342    2.70E-06    3.64E-07    5.28E-07    2.08E-07    8.35E-08    5.34E-08    0.00E+00
    2  343    1.39E-05    9.07E-07    2.20E-06    5.72E-07    3.23E-07    1.54E-07    0.00E+00
    2  344    2.23E-05    7.29E-06    1.19E-05    9.43E-06    1.72E-05    1.65E-05    2.43E-05
    2  345    1.06E-05    1.94E-07    1.37E-06    1.21E-07    1.60E-07    3.07E-08    0.00E+00
    2  346    1.78E-05    1.68E-06    2.88E-06    1.16E-06    8.13E-07    6.52E-07    5.83E-07
    2  347    6.73E-06    7.88E-07    1.24E-06    4.89E-07    1.96E-07    1.26E-07    0.00E+00
    2  348    2.00E-05    1.47E-05    2.25E-05    2.22E-05    4.84E-05    5.22E-05   -2.02E-05
    2  349    9.61E-06    1.25E-06    2.10E-06    9.24E-07    9.71E-07    7.48E-07    9.32E-07
    2  350    5.39E-06    9.52E-07    1.03E-06    5.96E-07    1.79E-07    1.63E-07    0.00E+00
    2  351    1.08E-05    2.07E-06    2.88E-06    1.90E-06    2.23E-06    2.19E-06   -2.24E-07
    2  352    2.28E-06    3.61E-07    4.38E-07    1.97E-07    6.67E-08    3.91E-08    0.00E+00
    2  353    5.70E-06    2.20E-07    8.20E-07    1.34E-07    1.27E-07    4.84E-08    1.79E-08
    2  354    4.37E-06    6.31E-07    7.56E-07    3.95E-07    1.20E-07    1.00E-07    0.00E+00
    2  355    4.23E-06    7.32E-08    5.58E-07    4.39E-08    6.50E-08    1.10E-08    0.00E+00
    2  356    4.18E-06    1.36E-07    5.65E-07    9.07E-08    1.18E-07    6.70E-08    7.43E-08
    2  357    1.24E-04    8.16E-05    5.43E-05    5.21E-05    1.34E-05    1.42E-05    0.00E+00
    2  358    5.39E-04    4.80E-04    5.65E-04    5.44E-04    6.36E-04    6.35E-04    6.69E-04
    2  359    7.19E-06    1.44E-06    1.83E-06    1.32E-06    1.26E-06    1.33E-06   -4.92E-08
    2  360    4.26E-06    6.39E-07    8.15E-07    4.29E-07    1.44E-07    1.20E-07    0.00E+00
    2  361    5.58E-06    1.57E-06    1.33E-06    7.30E-07    2.13E-07    1.36E-07    0.00E+00
    2  362    1.89E-05    1.65E-05    2.07E-05    2.01E-05    2.97E-05    2.90E-05    3.34E-05
    2  363    6.77E-06    1.01E-06    1.43E-06    5.78E-07    4.88E-07    3.62E-07    3.13E-07
    2  364    4.90E-06    2.04E-06    1.31E-06    1.18E-06    2.91E-07    3.11E-07    0.00E+00
    2  365    4.06E-06    9.70E-07    1.59E-06    1.17E-06    6.75E-07    1.06E-06    0.00E+00
    2  366    8.81E-06    5.32E-06    6.44E-06    6.04E-06    7.98E-06    7.83E-06    8.62E-06
    2  367    2.91E-06    1.54E-07    4.54E-07    8.01E-08    6.72E-08    2.34E-08    5.10E-09
    2  368    2.28E-06    2.56E-07    3.83E-07    1.24E-07    5.18E-08    2.41E-08    0.00E+00
    2  369    5.10E-06    1.90E-06    1.47E-06    1.36E-06    4.08E-07    5.81E-07    0.00E+00
    2  370    6.18E-06    3.95E-06    4.63E-06    5.15E-06    9.94E-06    1.09E-05    1.75E-05
    2  371    2.58E-06    1.88E-07    4.44E-07    1.12E-07    6.89E-08    2.97E-08    0.00E+00
    2  372    3.53E-05    2.32E-05    1.76E-05    1.55E-05    4.41E-06    4.34E-06    0.00E+00
    2  373    3.55E-06    1.12E-06    1.35E-06    1.07E-06    1.19E-06    1.14E-06    1.21E-06
    2  374    3.79E-06    3.35E-07    6.73E-07    1.92E-07    1.20E-07    5.75E-08    3.58E-09
    2  375    1.80E-04    1.12E-04    2.09E-04    1.76E-04    4.98E-04    5.07E-04   -3.41E-04
    2  376    5.47E-06    2.88E-06    2.05E-06    1.85E-06    4.78E-07    5.04E-07    0.00E+00
    2  377    3.35E-06    1.75E-06    1.28E-06    1.13E-06    3.17E-07    3.28E-07    0.00E+00
    2  378    2.37E-06    6.65E-07    9.04E-07    4.68E-07    4.50E-07    3.20E-07    1.81E-07
    2  379    1.48E-04    1.04E-04    7.85E-05    7.11E-05    2.01E-05    2.03E-05    0.00E+00
    2  380    2.00E-06    3.61E-07    4.33E-07    1.76E-07    7.57E-08    4.37E-08    0.00E+00
    2  381    2.64E-06    6.55E-07    7.89E-07    5.40E-07    4.10E-07    3.70E-07    2.60E-07
    2  382    5.10E-06    2.89E-06    2.39E-06    1.98E-06    6.15E-07    6.18E-07    0.00E+00
    2  383    5.16E-06    2.52E-06    1.82E-06    1.63E-06    4.22E-07    4.47E-07    0.00E+00
    2  384    2.88E-04    1.95E-04    3.89E-04    3.34E-04    9.94E-04    1.01E-03   -6.93E-04
    2  385    1.97E-06    7.32E-07    7.89E-07    5.77E-07    6.08E-07    5.62E-07    6.60E-07
    2  386    2.15E-06    6.46E-07    4.45E-07    2.87E-07    6.43E-08    5.14E-08    0.00E+00
    2  387    2.11E-06    5.49E-07    5.01E-07    2.98E-07    1.79E-07    1.67E-07    1.34E-07
    2  388    1.83E-05    1.49E-05    1.77E-05    1.67E-05    1.89E-05    1.88E-05    1.90E-05
    2  389    3.75E-06    1.33E-06    4.17E-06    3.16E-06    9.05E-06    1.01E-05   -1.72E-06
    2  390    3.29E-06    2.22E-06    1.57E-06    1.59E-06    4.20E-07    4.77E-07    0.00E+00
    2  391    1.04E-06    1.61E-07    1.92E-07    8.99E-08    2.92E-08    2.03E-08    0.00E+00
    2  392    1.04E-06    8.75E-08    1.60E-07    3.99E-08    2.19E-08    9.55E-09    2.24E-09
    2  393    1.07E-06    2.50E-07    3.77E-07    2.74E-07    3.40E-07    3.39E-07    3.75E-07
    2  394    2.52E-05    1.64E-05    1.07E-05    1.05E-05    2.65E-06    2.87E-06    0.00E+00
    2  395    1.09E-06    1.94E-07    2.15E-07    1.08E-07    3.38E-08    2.51E-08    0.00E+00
    2  396    7.24E-07    6.78E-08    1.21E-07    4.04E-08    1.76E-08    1.00E-08    0.00E+00
    2  397    9.43E-07    1.39E-07    3.01E-07    1.71E-07    2.28E-07    2.17E-07    2.27E-07
    2  398    9.91E-07    1.48E-07    1.66E-07    7.20E-08    2.23E-08    1.39E-08    0.00E+00
    2  399    1.19E-06    1.02E-07    1.95E-07    6.23E-08    5.10E-08    3.93E-08    3.22E-08
    2  400    6.10E-07    8.77E-08    1.50E-07    7.66E-08    1.23E-07    1.22E-07   -6.07E-08
    2  401    9.38E-07    2.69E-07    2.86E-07    1.78E-07    6.09E-08    5.05E-08    0.00E+00
    2  402    5.98E-05    4.98E-05    5.99E-05    5.65E-05    6.63E-05    6.57E-05    6.86E-05
    2  403    1.99E-07    5.18E-08    5.30E-08    3.14E-08    1.03E-08    7.93E-09    0.00E+00
    2  404    1.48E-06    6.78E-07    1.02E-06    8.66E-07    2.65E-06    2.39E-06   -3.00E-06
    2  405    1.10E-05    1.05E-06    2.04E-06    1.01E-06    1.15E-06    1.09E-06    1.23E-06
    2  406    7.10E-06    1.33E-06    1.56E-06    8.67E-07    3.04E-07    2.36E-07    0.00E+00
    2  407    1.23E-04    1.09E-04    7.69E-05    7.20E-05    2.03E-05    2.03E-05    0.00E+00
    2  408    3.96E-04    3.64E-04    4.32E-04    4.14E-04    5.74E-04    5.74E-04    7.17E-04
    2  409    2.75E-04    2.84E-04    1.78E-04    1.87E-04    4.78E-05    5.18E-05    0.00E+00
    2  410    5.14E-04    4.71E-04    6.35E-04    6.06E-04    9.59E-04    9.54E-04    1.24E-03
    2  411    4.71E-06    2.94E-06    2.26E-06    2.00E-06    5.72E-07    5.73E-07    0.00E+00
    2  412    3.29E-05    2.08E-05    3.72E-05    3.16E-05    8.49E-05    8.64E-05   -5.50E-05
    2  413    2.62E-05    1.79E-05    1.31E-05    1.22E-05    3.34E-06    3.50E-06    0.00E+00
    2  414    5.03E-05    2.95E-05    5.96E-05    4.92E-05    1.46E-04    1.48E-04   -9.96E-05
    2  415    6.87E-05    6.74E-05    3.97E-05    3.96E-05    9.08E-06    9.29E-06    0.00E+00
    2  416    1.23E-04    1.23E-04    1.16E-04    1.18E-04    1.29E-04    1.33E-04    1.49E-04
    2  417    2.24E-06    1.20E-06    8.81E-07    8.21E-07    2.13E-07    2.33E-07    0.00E+00
    2  418    1.30E-04    1.39E-04    7.68E-05    8.20E-05    1.79E-05    1.93E-05    0.00E+00
    2  419    1.19E-04    1.10E-04    1.48E-04    1.44E-04    2.16E-04    2.18E-04    2.60E-04
    2  420    7.43E-06    4.49E-06    3.18E-06    2.81E-06    7.38E-07    7.28E-07    0.00E+00
    2  421    4.00E-05    3.64E-05    4.61E-05    4.52E-05    6.59E-05    6.68E-05    7.98E-05
    2  422    7.28E-06    2.89E-06    2.70E-06    2.38E-06    1.66E-06    1.63E-06   -1.58E-08
    2  423    5.92E-06    2.88E-06    2.36E-06    1.90E-06    5.63E-07    5.26E-07    0.00E+00
    2  424    8.17E-06    2.55E-06    2.98E-06    2.27E-06    2.69E-06    2.72E-06   -1.03E-06
    2  425    4.89E-05    4.85E-05    3.06E-05    3.20E-05    8.17E-06    8.88E-06    0.00E+00
    2  426    2.39E-05    2.31E-05    1.50E-05    1.52E-05    4.00E-06    4.22E-06    0.00E+00
    2  427    4.14E-05    3.86E-05    3.13E-05    3.10E-05    2.34E-05    2.32E-05    2.25E-05
    2  428    1.02E-04    9.00E-05    1.23E-04    1.16E-04    1.83E-04    1.82E-04    2.35E-04
    2  429    1.45E-06    4.10E-07    4.02E-07    2.31E-07    1.45E-07    1.05E-07    6.62E-08
    2  430    3.52E-06    2.19E-06    1.33E-06    1.41E-06    3.32E-07    4.11E-07    0.00E+00
    2  431    3.88E-06    2.67E-06    1.80E-06    1.69E-06    4.51E-07    4.55E-07    0.00E+00
    2  432    6.09E-06    4.10E-06    3.89E-06    3.21E-06    2.17E-06    1.76E-06    2.12E-07
    2  433    9.38E-06    6.36E-06    6.65E-06    7.30E-06    8.78E-06    9.76E-06    1.16E-05
    2  434    3.54E-06    1.38E-06    1.26E-06    1.11E-06    4.03E-07    5.94E-07    0.00E+00
    2  435    9.49E-06    8.83E-06    5.62E-06    5.79E-06    1.50E-06    1.61E-06    0.00E+00
    2  436    1.27E-05    1.34E-05    7.36E-06    7.90E-06    1.71E-06    1.85E-06    0.00E+00
    2  437    1.99E-05    2.07E-05    1.41E-05    1.49E-05    9.60E-06    9.88E-06    8.94E-06
    2  438    2.44E-05    2.64E-05    1.42E-05    1.56E-05    3.31E-06    3.67E-06    0.00E+00
    2  439    3.09E-05    2.80E-05    4.07E-05    3.96E-05    6.24E-05    6.33E-05    7.66E-05
    2  440    1.17E-05    9.56E-06    7.22E-06    7.26E-06    5.01E-06    4.95E-06    4.68E-06
    2  441    2.18E-06    1.56E-06    1.71E-06    1.73E-06    3.08E-06    3.00E-06   -2.45E-06
    2  442    6.63E-07    3.26E-07    2.30E-07    2.09E-07    5.93E-08    6.81E-08    0.00E+00
    2  443    4.89E-07    2.95E-07    1.61E-07    1.53E-07    3.22E-08    3.49E-08    0.00E+00
    2  444    3.97E-07    1.67E-07    1.29E-07    9.32E-08    5.01E-08    4.85E-08    3.12E-08
    2  445    1.20E-06    1.07E-06    5.47E-07    6.24E-07    1.23E-07    1.47E-07    0.00E+00
    2  446    2.49E-06    1.81E-06    2.66E-06    2.50E-06    3.69E-06    3.77E-06    4.32E-06
    2  447    8.99E-07    6.26E-07    3.73E-07    3.56E-07    7.85E-08    8.78E-08    0.00E+00
    2  448    1.56E-06    1.24E-06    6.86E-07    7.29E-07    1.83E-07    1.92E-07    2.13E-08
    2  449    8.02E-05    3.92E-05    3.74E-05    2.67E-05    9.18E-06    7.79E-06    0.00E+00
    2  450    3.91E-04    1.21E-04    1.66E-04    1.03E-04    1.41E-04    1.31E-04   -2.81E-05
    2  451    4.62E-06    1.94E-06    1.47E-06    1.29E-06    3.46E-07    3.60E-07    0.00E+00
    2  452    1.03E-05    6.74E-06    7.36E-06    7.19E-06    1.05E-05    1.08E-05   -4.77E-06
    2  453    3.23E-04    2.27E-04    1.64E-04    1.49E-04    4.13E-05    4.03E-05    0.00E+00
    2  454    3.57E-04    2.76E-04    1.99E-04    1.84E-04    5.11E-05    5.16E-05    0.00E+00
    2  455    4.61E-04    3.64E-04    3.07E-04    2.84E-04    2.20E-04    2.13E-04    2.22E-04
    2  456    1.00E-03    9.26E-04    9.73E-04    1.02E-03    1.09E-03    1.14E-03    1.16E-03
    2  457    5.07E-04    4.64E-04    3.05E-04    2.89E-04    7.27E-05    7.25E-05    0.00E+00
    2  458    4.14E-06    3.11E-06    2.17E-06    2.04E-06    5.75E-07    5.77E-07    0.00E+00
    2  459    4.90E-06    4.46E-06    2.59E-06    2.90E-06    9.17E-07    9.53E-07    2.21E-07
    2  460    7.93E-04    7.71E-04    4.94E-04    4.88E-04    1.22E-04    1.27E-04    0.00E+00
    2  461    5.28E-04    4.93E-04    3.61E-04    3.43E-04    2.37E-04    2.26E-04    2.61E-04
    2  462    3.55E-03    2.97E-03    4.44E-03    3.96E-03    7.64E-03    7.63E-03   -3.15E-03
    2  463    7.96E-06    7.75E-06    4.52E-06    5.09E-06    1.21E-06    1.42E-06    0.00E+00
    2  464    5.63E-06    3.04E-06    2.83E-06    2.12E-06    8.10E-07    7.95E-07    0.00E+00
    2  465    3.20E-05    1.93E-05    1.53E-05    1.30E-05    3.93E-06    3.82E-06    0.00E+00
    2  466    2.30E-05    6.45E-06    1.18E-05    7.74E-06    1.89E-05    1.91E-05   -9.24E-06
    2  467    4.51E-06    3.30E-06    3.06E-06    2.73E-06    2.70E-06    2.56E-06    2.42E-06
    2  468    7.38E-06    5.50E-06    6.40E-06    5.78E-06    6.64E-06    6.50E-06    7.02E-06
    2  469    1.52E-05    1.11E-05    7.99E-06    7.09E-06    2.03E-06    1.86E-06    0.00E+00
    2  470    2.58E-05    2.17E-05    1.49E-05    1.46E-05    5.33E-06    5.16E-06    1.71E-06
    2  471    3.27E-05    2.86E-05    1.89E-05    1.89E-05    4.85E-06    5.18E-06    0.00E+00
    2  472    2.39E-05    1.91E-05    1.37E-05    1.30E-05    3.68E-06    3.78E-06    0.00E+00
    2  473    4.03E-06    2.29E-06    2.14E-06    2.11E-06    2.21E-06    2.30E-06   -8.38E-07
    2  474    3.56E-06    2.29E-06    1.52E-06    1.52E-06    3.94E-07    4.29E-07    0.00E+00
    2  475    2.53E-06    2.37E-06    1.60E-06    1.56E-06    4.13E-07    4.25E-07    0.00E+00
    2  476    5.80E-06    5.58E-06    3.67E-06    3.65E-06    1.38E-06    1.19E-06   -1.04E-07
    2  477    5.41E-06    5.67E-06    3.20E-06    3.52E-06    7.83E-07    8.89E-07    0.00E+00
    2  478    6.02E-06    7.33E-06    3.62E-06    4.48E-06    1.03E-06    1.18E-06    9.41E-08
    2  479    2.04E-05    1.71E-05    1.35E-05    1.32E-05    1.04E-05    1.04E-05    1.15E-05
    2  480    1.13E-05    1.31E-05    6.95E-06    8.14E-06    1.72E-06    2.06E-06    0.00E+00
    2  481    6.10E-05    5.09E-05    6.02E-05    5.59E-05    6.34E-05    6.27E-05    6.43E-05
    2  482    1.04E-06    6.52E-07    6.38E-07    5.73E-07    5.48E-07    5.55E-07    6.11E-07
    2  483    2.49E-05    2.30E-05    1.46E-05    1.39E-05    3.38E-06    3.30E-06    0.00E+00
    2  484    4.41E-05    4.37E-05    2.73E-05    2.76E-05    6.69E-06    7.06E-06    0.00E+00
    2  485    2.15E-06    1.41E-06    1.28E-06    9.47E-07    3.96E-07    3.53E-07    0.00E+00
    2  486    3.53E-05    3.40E-05    2.17E-05    2.12E-05    5.94E-06    5.55E-06    6.51E-08
    2  487    1.78E-06    1.27E-06    1.04E-06    8.33E-07    2.92E-07    2.60E-07    0.00E+00
    2  488    2.84E-05    2.95E-05    1.94E-05    2.01E-05    1.02E-05    9.59E-06   -2.32E-06
    2  489    3.43E-05    3.58E-05    2.15E-05    2.25E-05    5.40E-06    5.84E-06    0.00E+00
    2  490    1.22E-05    1.27E-05    7.97E-06    8.30E-06    2.09E-06    2.25E-06    0.00E+00
    2  491    3.58E-05    2.85E-05    4.56E-05    3.99E-05    8.51E-05    8.40E-05   -4.64E-05
    2  492    3.44E-06    2.73E-06    3.03E-06    2.60E-06    2.67E-06    2.66E-06    2.68E-06
    2  493    3.32E-05    3.16E-05    2.25E-05    2.16E-05    1.44E-05    1.38E-05    1.58E-05
    2  494    2.17E-04    1.94E-04    2.78E-04    2.59E-04    4.92E-04    5.01E-04   -2.17E-04
    2  495    1.21E-06    1.54E-06    6.54E-07    8.65E-07    1.43E-07    1.91E-07    0.00E+00
    2  496    1.53E-06    1.67E-06    9.18E-07    1.05E-06    4.41E-07    4.66E-07    3.85E-07
    2  497    1.31E-06    1.38E-06    7.30E-07    8.15E-07    1.62E-07    1.88E-07    0.00E+00
    2  498    1.41E-06    1.97E-06    7.76E-07    1.11E-06    2.40E-07    3.08E-07    9.58E-08
    2  499    2.52E-06    3.34E-06    1.36E-06    1.85E-06    2.98E-07    4.06E-07    0.00E+00
    2  500    2.00E-06    1.83E-06    1.17E-06    1.06E-06    3.08E-07    2.99E-07    0.00E+00
    2  501    1.94E-06    1.82E-06    1.73E-06    1.73E-06    1.95E-06    2.07E-06    2.44E-06
    2  502    4.02E-06    2.92E-06    4.99E-06    4.41E-06    9.28E-06    9.28E-06    1.41E-05
    2  503    2.10E-06    1.46E-06    1.02E-06    9.55E-07    2.74E-07    2.86E-07    0.00E+00
    2  504    2.91E-06    2.46E-06    1.82E-06    1.86E-06    1.44E-06    1.46E-06    1.55E-06
    2  505    5.90E-06    5.90E-06    3.51E-06    3.94E-06    9.54E-07    1.11E-06    0.00E+00
    2  506    2.31E-06    2.10E-06    1.41E-06    1.49E-06    1.04E-06    1.05E-06    9.95E-07
    2  507    2.10E-06    1.29E-06    1.10E-06    8.87E-07    3.15E-07    3.02E-07    0.00E+00
    2  508    2.84E-07    1.38E-07    1.16E-07    9.26E-08    2.76E-08    2.64E-08    0.00E+00
    2  509    9.66E-06    8.22E-06    9.39E-06    8.73E-06    9.96E-06    9.78E-06    1.06E-05
    2  510    1.33E-07    3.06E-09    2.44E-08    1.61E-09    3.31E-09    3.70E-10    0.00E+00
    2  511    1.10E-07    6.95E-09    2.99E-08    5.44E-09    8.63E-09    5.24E-09    5.87E-09
    2  512    5.81E-07    5.32E-07    3.45E-07    3.65E-07    1.82E-07    1.83E-07    1.11E-07
    2  513    4.15E-07    2.98E-07    2.22E-07    1.96E-07    6.13E-08    5.87E-08    0.00E+00
    2  514    6.18E-07    4.28E-07    3.18E-07    2.75E-07    9.46E-08    8.21E-08    7.56E-09
    2  515    2.24E-06    2.38E-06    1.36E-06    1.46E-06    3.51E-07    3.79E-07    0.00E+00
    2  516    5.32E-06    4.89E-06    4.65E-06    4.37E-06    4.62E-06    4.70E-06    5.51E-06
    2  517    1.43E-06    1.39E-06    9.22E-07    9.16E-07    2.45E-07    2.55E-07    0.00E+00
    2  518    1.63E-05    1.37E-05    1.97E-05    1.76E-05    3.48E-05    3.44E-05   -1.83E-05
    2  519    7.63E-06    8.79E-06    4.72E-06    5.47E-06    1.16E-06    1.39E-06    0.00E+00
    2  520    2.74E-06    3.43E-06    1.68E-06    2.12E-06    5.94E-07    6.78E-07    2.70E-07
    2  521    5.65E-06    4.63E-06    6.16E-06    5.71E-06    1.03E-05    1.05E-05   -4.89E-06
    2  522    3.42E-07    2.32E-07    1.68E-07    1.50E-07    3.95E-08    3.91E-08    0.00E+00
    2  523    4.22E-06    4.09E-06    2.72E-06    2.63E-06    7.23E-07    7.26E-07    0.00E+00
    2  524    2.04E-07    1.39E-07    1.04E-07    8.46E-08    2.26E-08    2.11E-08    0.00E+00
    2  525    2.18E-05    1.76E-05    2.64E-05    2.31E-05    4.64E-05    4.55E-05   -2.43E-05
    2  526    1.29E-07    1.22E-08    5.10E-08    6.40E-09    8.20E-09    1.41E-09    0.00E+00
    2  527    9.33E-08    7.49E-09    3.49E-08    3.45E-09    5.48E-09    8.63E-10    1.95E-10
    2  528    3.98E-07    4.37E-07    2.59E-07    2.95E-07    1.37E-07    1.49E-07    1.08E-07
    2  529    7.31E-07    8.40E-07    4.23E-07    4.62E-07    1.09E-07    1.20E-07    0.00E+00
    2  530    7.37E-07    1.02E-06    4.69E-07    6.35E-07    2.82E-07    3.26E-07    2.80E-07
    2  531    2.58E-07    2.07E-07    2.13E-07    1.89E-07    2.14E-07    2.03E-07   -4.08E-08
    2  532    1.30E-07    1.05E-07    7.05E-08    6.94E-08    1.99E-08    2.31E-08    0.00E+00
    2  533    2.90E-07    2.40E-07    1.77E-07    1.57E-07    4.41E-08    4.22E-08    0.00E+00
    2  534    1.40E-06    1.23E-06    1.53E-06    1.44E-06    2.53E-06    2.53E-06    3.77E-06
    2  535    1.47E-06    1.58E-06    1.21E-06    1.30E-06    1.23E-06    1.33E-06    1.51E-06
    2  536    1.21E-06    1.32E-06    7.00E-07    7.67E-07    1.69E-07    1.89E-07    0.00E+00
    2  537    1.75E-06    2.37E-06    9.67E-07    1.32E-06    2.13E-07    2.92E-07    0.00E+00
    2  538    9.21E-07    9.99E-07    5.26E-07    5.98E-07    1.19E-07    1.40E-07    0.00E+00
    2  539    2.60E-06    2.10E-06    2.84E-06    2.59E-06    4.68E-06    4.68E-06    6.99E-06
    2  540    3.20E-07    2.70E-07    3.15E-07    2.94E-07    5.23E-07    4.96E-07   -3.73E-07
    2  541    6.45E-07    5.45E-07    3.78E-07    3.47E-07    9.46E-08    9.41E-08    0.00E+00
    2  542    9.38E-07    8.63E-07    5.67E-07    5.40E-07    1.71E-07    1.63E-07    3.73E-08
    2  543    1.50E-07    8.68E-08    6.25E-08    5.51E-08    1.47E-08    1.46E-08    0.00E+00
    2  544    1.71E-07    8.01E-08    7.35E-08    6.10E-08    3.37E-08    2.72E-08   -5.57E-10
    2  545    3.52E-08    8.05E-09    1.30E-08    4.07E-09    2.05E-09    8.53E-10    0.00E+00
    2  546    2.19E-08    1.54E-08    9.85E-09    9.59E-09    4.32E-09    4.63E-09    3.04E-09
    2  547    1.02E-08    6.09E-09    3.48E-09    3.76E-09    7.68E-10    1.01E-09    0.00E+00
    2  548    3.60E-08    2.65E-08    1.47E-08    1.41E-08    2.78E-09    3.07E-09    0.00E+00
    2  549    3.07E-08    2.77E-09    1.00E-08    1.22E-09    1.52E-09    3.38E-10    6.60E-11
    2  550    1.74E-08    1.26E-08    1.13E-08    1.08E-08    1.02E-08    1.03E-08    1.11E-08
    2  551    2.19E-07    1.61E-07    1.19E-07    1.09E-07    3.13E-08    3.32E-08    0.00E+00
    2  552    1.70E-08    1.02E-08    1.18E-08    8.81E-09    1.32E-08    1.08E-08    2.05E-08
    2  553    9.52E-08    6.04E-08    4.93E-08    4.02E-08    1.26E-08    1.23E-08    0.00E+00
    2  554    3.83E-08    1.74E-08    1.84E-08    1.22E-08    9.25E-09    8.91E-09    8.93E-09
    2  555    4.77E-08    3.12E-08    4.60E-08    3.89E-08    8.00E-08    7.75E-08    1.24E-07
    2  556    3.77E-08    2.18E-08    1.74E-08    1.28E-08    3.69E-09    3.13E-09    0.00E+00
    2  557    8.51E-07    6.03E-07    4.66E-07    4.04E-07    1.20E-07    1.20E-07    0.00E+00
    2  558    1.19E-06    8.23E-07    6.67E-07    5.44E-07    1.72E-07    1.56E-07    0.00E+00
    2  559    1.52E-06    1.22E-06    9.96E-07    8.81E-07    6.04E-07    5.54E-07    4.63E-07
    2  560    1.42E-06    1.10E-06    1.27E-06    1.09E-06    1.31E-06    1.20E-06    1.36E-06
    2  561    2.00E-07    1.23E-07    1.12E-07    8.35E-08    2.97E-08    2.57E-08    0.00E+00
    2  562    2.58E-07    2.22E-07    1.49E-07    1.47E-07    3.86E-08    4.14E-08    0.00E+00
    2  563    3.20E-07    2.71E-07    1.89E-07    1.80E-07    5.97E-08    5.57E-08    5.58E-09
    2  564    1.19E-07    6.82E-08    6.39E-08    4.53E-08    1.72E-08    1.59E-08    0.00E+00
    2  565    1.82E-07    1.50E-07    1.21E-07    1.09E-07    7.16E-08    6.65E-08    4.03E-08
    2  566    1.79E-06    1.70E-06    1.07E-06    1.06E-06    2.60E-07    2.74E-07    0.00E+00
    2  567    2.29E-06    2.17E-06    1.75E-06    1.69E-06    1.37E-06    1.38E-06    1.53E-06
    2  568    3.40E-06    2.78E-06    2.10E-06    1.80E-06    5.24E-07    4.86E-07    0.00E+00
    2  569    6.56E-06    5.27E-06    7.68E-06    6.61E-06    1.31E-05    1.25E-05   -6.70E-06
    2  570    1.59E-07    1.30E-07    1.26E-07    1.15E-07    1.06E-07    1.04E-07    1.04E-07
    2  571    5.94E-07    6.44E-07    3.25E-07    3.58E-07    7.25E-08    8.30E-08    0.00E+00
    2  572    9.37E-07    8.20E-07    5.12E-07    4.79E-07    1.11E-07    1.12E-07    0.00E+00
    2  573    1.15E-06    9.14E-07    1.38E-06    1.25E-06    2.54E-06    2.52E-06    3.88E-06
    2  574    6.77E-07    6.87E-07    4.85E-07    5.06E-07    3.92E-07    4.13E-07    4.44E-07
    2  575    3.43E-07    3.65E-07    2.07E-07    2.27E-07    4.95E-08    5.74E-08    0.00E+00
    2  576    9.47E-08    7.95E-08    5.94E-08    5.26E-08    1.52E-08    1.45E-08    0.00E+00
    2  577    2.96E-07    2.24E-07    1.85E-07    1.44E-07    4.96E-08    4.28E-08    0.00E+00
    2  578    3.15E-07    2.52E-07    1.97E-07    1.67E-07    6.90E-08    5.53E-08   -2.80E-09
    2  579    1.72E-07    1.82E-07    1.17E-07    1.26E-07    6.58E-08    6.90E-08    5.63E-08
    2  580    6.26E-07    5.92E-07    4.01E-07    3.84E-07    1.43E-07    1.38E-07    5.47E-08
    2  581    1.19E-07    1.11E-07    7.23E-08    6.95E-08    1.81E-08    1.90E-08    0.00E+00
    2  582    5.71E-08    5.19E-08    3.12E-08    3.09E-08    6.73E-09    7.18E-09    0.00E+00
    2  583    1.13E-07    9.31E-08    9.76E-08    9.15E-08    1.32E-07    1.34E-07    1.93E-07
    2  584    1.04E-07    1.26E-07    5.57E-08    6.96E-08    1.19E-08    1.54E-08    0.00E+00
    2  585    8.60E-08    8.63E-08    6.41E-08    6.64E-08    5.38E-08    5.72E-08    6.09E-08
    2  586    5.55E-07    4.73E-07    5.77E-07    5.28E-07    9.04E-07    9.24E-07   -5.08E-07
    2  587    5.62E-08    4.80E-08    3.18E-08    2.83E-08    7.75E-09    7.58E-09    0.00E+00
    2  588    3.67E-08    3.11E-08    2.07E-08    1.72E-08    5.27E-09    4.87E-09    0.00E+00
    2  589    6.92E-08    5.43E-08    8.26E-08    7.52E-08    1.52E-07    1.54E-07    2.32E-07
    2  590    3.55E-08    3.50E-08    2.19E-08    2.28E-08    1.24E-08    1.28E-08    1.17E-08
    3    4    7.82E-03    3.66E-03    8.64E-03    2.36E-03    1.81E-03    6.91E-04    7.48E-05
    3    5    5.07E-03    5.38E-04    3.82E-03    3.30E-04    6.97E-04    8.25E-05    1.03E-06
    3    6    6.67E-03    3.24E-03    4.36E-03    2.29E-03    1.06E-03    6.99E-04    0.00E+00
    3    7    1.68E-01    1.69E-01    2.09E-01    2.05E-01    3.06E-01    3.02E-01   -4.94E-02
    3    8    3.42E-03    2.80E-03    3.69E-03    1.97E-03    9.09E-04    5.99E-04    0.00E+00
    3    9    8.97E-04    1.15E-05    1.25E-03    7.66E-06    2.47E-04    4.40E-06    2.49E-06
    3   10    2.26E-04    9.42E-05    3.87E-04    6.40E-05    7.92E-05    1.84E-05    0.00E+00
    3   11    3.68E-02    3.58E-02    4.59E-02    4.36E-02    6.55E-02    6.38E-02   -1.10E-02
    3   12    9.43E-04    5.17E-04    2.04E-03    3.62E-04    4.23E-04    1.10E-04    0.00E+00
    3   13    4.53E-02    4.58E-02    5.58E-02    5.59E-02    8.14E-02    8.03E-02   -1.45E-02
    3   14    8.52E-04    6.24E-04    1.84E-03    4.39E-04    3.91E-04    1.34E-04    0.00E+00
    3   15    3.92E-04    1.72E-04    1.13E-03    1.62E-04    3.60E-04    1.65E-04   -2.73E-05
    3   16    4.62E-04    4.64E-04    7.35E-04    4.21E-04    4.60E-04    4.14E-04    4.11E-04
    3   17    2.23E-04    1.49E-04    3.05E-04    1.41E-04    1.60E-04    1.16E-04    9.13E-05
    3   18    3.76E-05    7.42E-06    2.62E-04    4.71E-06    5.42E-05    1.13E-06    0.00E+00
    3   19    4.97E-05    2.49E-05    3.30E-04    1.55E-05    7.12E-05    4.31E-06    5.41E-07
    3   20    2.35E-05    6.83E-06    9.36E-05    5.66E-06    2.15E-05    3.78E-06    2.63E-06
    3   21    2.91E-03    2.42E-04    5.39E-04    1.67E-04    8.76E-05    4.82E-05    0.00E+00
    3   22    1.30E-02    8.86E-04    3.03E-03    1.30E-03    3.98E-03    3.60E-03   -2.93E-03
    3   23    2.99E-03    6.71E-05    4.63E-04    4.42E-05    5.64E-05    1.21E-05    0.00E+00
    3   24    3.64E-03    4.88E-05    5.52E-04    4.62E-05    1.29E-04    7.43E-05   -5.45E-05
    3   25    5.32E-03    1.52E-03    1.58E-03    9.69E-04    3.19E-04    2.58E-04    0.00E+00
    3   26    4.30E-03    1.83E-03    1.66E-03    1.19E-03    3.65E-04    3.29E-04    0.00E+00
    3   27    5.39E-03    2.49E-03    2.99E-03    2.48E-03    3.00E-03    2.94E-03    3.66E-03
    3   28    1.15E-02    7.81E-03    8.71E-03    8.34E-03    9.07E-03    9.11E-03    9.41E-03
    3   29    1.52E-03    2.49E-04    3.88E-04    1.60E-04    6.82E-05    4.31E-05    0.00E+00
    3   30    1.21E-03    1.64E-04    3.01E-04    1.05E-04    4.82E-05    2.80E-05    0.00E+00
    3   31    1.15E-03    1.34E-04    2.78E-04    8.86E-05    4.49E-05    2.52E-05    0.00E+00
    3   32    1.56E-03    3.44E-04    4.98E-04    2.64E-04    2.14E-04    1.84E-04    1.81E-04
    3   33    1.44E-03    2.38E-04    3.84E-04    1.50E-04    6.75E-05    4.04E-05    7.03E-07
    3   34    2.88E-03    6.83E-04    7.34E-04    4.31E-04    1.42E-04    1.17E-04    0.00E+00
    3   35    5.00E-03    3.03E-03    2.32E-03    1.82E-03    4.93E-04    4.43E-04    0.00E+00
    3   36    1.52E-03    1.75E-06    1.95E-04    1.30E-06    2.09E-05    8.14E-07    7.32E-07
    3   37    4.66E-03    3.09E-03    3.15E-03    2.71E-03    2.84E-03    2.77E-03    3.35E-03
    3   38    6.36E-03    4.85E-03    3.51E-03    2.98E-03    7.88E-04    7.51E-04    0.00E+00
    3   39    3.04E-03    2.71E-03    2.99E-03    2.96E-03    3.34E-03    3.37E-03    3.57E-03
    3   40    4.47E-02    4.28E-02    6.08E-02    6.10E-02    1.27E-01    1.26E-01   -6.90E-02
    3   41    7.79E-04    7.37E-06    1.14E-04    4.79E-06    1.29E-05    1.32E-06    0.00E+00
    3   42    1.25E-02    1.21E-02    1.34E-02    1.34E-02    1.53E-02    1.54E-02    1.64E-02
    3   43    8.40E-04    2.77E-04    3.05E-04    1.68E-04    5.50E-05    4.15E-05    0.00E+00
    3   44    1.25E-03    3.23E-04    4.13E-04    1.93E-04    7.18E-05    4.66E-05    0.00E+00
    3   45    6.81E-04    6.51E-05    1.61E-04    3.95E-05    2.38E-05    9.95E-06    0.00E+00
    3   46    1.23E-03    4.43E-04    5.12E-04    3.10E-04    2.04E-04    1.77E-04    1.56E-04
    3   47    1.88E-04    5.65E-05    7.47E-05    3.92E-05    1.57E-05    1.17E-05    0.00E+00
    3   48    8.08E-04    2.34E-04    3.94E-04    2.62E-04    4.95E-04    4.71E-04   -2.99E-04
    3   49    1.02E-03    1.54E-04    2.97E-04    9.34E-05    4.54E-05    2.33E-05    0.00E+00
    3   50    3.84E-04    2.25E-04    1.80E-04    1.43E-04    4.05E-05    3.77E-05    0.00E+00
    3   51    1.49E-03    7.29E-04    8.96E-04    7.40E-04    1.48E-03    1.43E-03   -1.14E-03
    3   52    6.70E-04    4.27E-05    1.46E-04    3.43E-05    4.11E-05    2.82E-05    3.03E-05
    3   53    1.43E-03    6.27E-04    5.97E-04    4.17E-04    1.34E-04    1.16E-04    0.00E+00
    3   54    1.02E-03    4.24E-04    9.77E-04    8.63E-04    2.82E-03    2.76E-03   -2.25E-03
    3   55    1.42E-03    4.58E-04    5.08E-04    2.73E-04    9.57E-05    6.66E-05    1.03E-07
    3   56    8.63E-04    2.96E-04    4.20E-04    2.76E-04    3.63E-04    3.51E-04   -1.42E-04
    3   57    2.50E-04    1.84E-07    5.15E-05    1.06E-07    5.80E-06    3.46E-08    1.86E-08
    3   58    3.26E-03    2.12E-03    4.24E-03    4.10E-03    1.27E-02    1.25E-02   -9.90E-03
    3   59    6.27E-04    2.30E-04    2.47E-04    1.53E-04    5.26E-05    4.23E-05    0.00E+00
    3   60    2.06E-03    1.42E-03    2.90E-03    2.81E-03    8.87E-03    8.77E-03   -7.01E-03
    3   61    2.00E-04    4.01E-07    4.42E-05    2.67E-07    5.05E-06    1.20E-07    3.56E-08
    3   62    1.75E-04    3.06E-07    4.12E-05    1.72E-07    4.70E-06    3.98E-08    0.00E+00
    3   63    3.48E-04    2.90E-05    8.85E-05    1.94E-05    1.32E-05    5.41E-06    0.00E+00
    3   64    2.66E-04    1.30E-05    5.34E-05    8.50E-06    7.36E-06    2.39E-06    0.00E+00
    3   65    4.06E-04    6.63E-05    1.45E-04    8.76E-05    1.40E-04    1.36E-04    1.74E-04
    3   66    3.10E-04    6.12E-06    5.73E-05    4.06E-06    6.97E-06    1.16E-06    0.00E+00
    3   67    6.20E-05    8.63E-06    1.70E-05    5.70E-06    2.85E-06    1.56E-06    0.00E+00
    3   68    2.59E-04    7.18E-05    9.72E-05    4.73E-05    1.86E-05    1.29E-05    0.00E+00
    3   69    2.26E-04    8.87E-07    5.37E-05    7.80E-07    6.55E-06    5.87E-07    2.81E-07
    3   70    6.73E-04    3.34E-04    7.30E-04    6.78E-04    2.21E-03    2.19E-03   -1.80E-03
    3   71    2.81E-04    1.37E-06    5.57E-05    9.57E-07    6.40E-06    3.73E-07    0.00E+00
    3   72    1.38E-03    1.20E-03    8.31E-04    7.66E-04    2.05E-04    2.05E-04    0.00E+00
    3   73    2.27E-03    1.99E-03    1.44E-03    1.34E-03    5.52E-04    5.36E-04    2.64E-04
    3   74    2.35E-03    2.12E-03    1.47E-03    1.35E-03    3.61E-04    3.60E-04    0.00E+00
    3   75    2.45E-04    1.27E-05    5.42E-05    8.60E-06    9.11E-06    4.21E-06    2.74E-06
    3   76    1.29E-04    1.85E-07    3.90E-05    1.01E-07    4.54E-06    2.30E-08    1.39E-10
    3   77    1.63E-05    1.31E-08    6.41E-06    1.52E-08    7.85E-07    2.08E-08    1.97E-08
    3   78    8.37E-04    1.99E-04    2.15E-04    1.25E-04    4.14E-05    3.39E-05    0.00E+00
    3   79    1.25E-04    4.11E-05    5.01E-05    2.62E-05    9.59E-06    7.05E-06    0.00E+00
    3   80    6.08E-04    4.62E-04    5.42E-04    5.04E-04    6.58E-04    6.60E-04    8.13E-04
    3   81    7.71E-04    5.68E-04    4.34E-04    3.61E-04    1.02E-04    9.62E-05    0.00E+00
    3   82    2.86E-03    2.53E-03    2.90E-03    2.82E-03    3.31E-03    3.30E-03    3.56E-03
    3   83    1.40E-04    1.01E-06    3.87E-05    5.23E-07    4.47E-06    1.07E-07    0.00E+00
    3   84    8.24E-03    8.37E-03    1.13E-02    1.17E-02    1.87E-02    1.89E-02    2.45E-02
    3   85    1.49E-04    7.76E-07    4.40E-05    3.96E-07    5.11E-06    9.37E-08    8.78E-09
    3   86    1.97E-04    1.50E-05    4.91E-05    9.25E-06    6.61E-06    2.36E-06    0.00E+00
    3   87    1.96E-03    1.78E-03    2.39E-03    2.42E-03    3.79E-03    3.84E-03    4.97E-03
    3   88    2.22E-04    3.09E-05    7.34E-05    1.94E-05    1.12E-05    5.06E-06    0.00E+00
    3   89    1.63E-04    6.07E-05    1.06E-04    7.34E-05    1.09E-04    1.07E-04    1.35E-04
    3   90    1.24E-04    4.45E-05    5.19E-05    2.84E-05    1.01E-05    7.77E-06    0.00E+00
    3   91    6.28E-05    2.32E-06    2.20E-05    1.42E-06    2.77E-06    3.58E-07    0.00E+00
    3   92    1.97E-04    9.13E-06    5.07E-05    7.20E-06    1.17E-05    6.48E-06    7.72E-06
    3   93    3.97E-04    1.81E-04    1.70E-04    1.16E-04    3.57E-05    3.09E-05    0.00E+00
    3   94    4.82E-04    2.81E-04    6.00E-04    5.67E-04    1.91E-03    1.89E-03   -1.60E-03
    3   95    1.72E-04    1.31E-05    4.49E-05    8.96E-06    6.25E-06    2.62E-06    0.00E+00
    3   96    1.82E-04    5.01E-05    6.03E-05    3.16E-05    1.11E-05    8.56E-06    0.00E+00
    3   97    1.30E-04    1.10E-06    3.39E-05    6.74E-07    3.92E-06    1.71E-07    0.00E+00
    3   98    4.80E-05    1.08E-05    2.55E-05    1.27E-05    1.83E-05    1.62E-05    1.77E-05
    3   99    1.68E-04    6.41E-06    4.06E-05    4.30E-06    6.25E-06    2.19E-06    1.75E-06
    3  100    1.56E-04    4.22E-06    3.77E-05    2.52E-06    4.53E-06    6.39E-07    0.00E+00
    3  101    1.70E-04    1.48E-05    5.08E-05    1.75E-05    2.88E-05    2.51E-05    3.13E-05
    3  102    2.00E-04    5.60E-05    1.05E-04    7.31E-05    1.46E-04    1.42E-04   -7.71E-05
    3  103    1.29E-04    3.10E-06    3.35E-05    2.19E-06    4.93E-06    1.34E-06    1.24E-06
    3  104    1.86E-04    8.35E-07    5.23E-05    7.05E-07    6.49E-06    5.96E-07    2.32E-07
    3  105    5.39E-05    1.72E-05    2.12E-05    1.14E-05    4.24E-06    3.14E-06    0.00E+00
    3  106    1.15E-04    6.59E-06    2.78E-05    4.11E-06    3.67E-06    1.09E-06    0.00E+00
    3  107    1.74E-04    1.05E-04    1.37E-04    1.17E-04    1.40E-04    1.38E-04    1.50E-04
    3  108    2.01E-04    8.03E-05    1.71E-04    1.47E-04    4.89E-04    4.85E-04   -4.27E-04
    3  109    1.62E-04    4.92E-05    6.15E-05    3.12E-05    1.15E-05    8.32E-06    0.00E+00
    3  110    1.91E-03    1.78E-03    2.43E-03    2.48E-03    3.99E-03    4.05E-03    5.26E-03
    3  111    1.61E-04    2.70E-06    3.71E-05    1.73E-06    4.38E-06    4.68E-07    0.00E+00
    3  112    2.60E-04    3.25E-05    8.02E-05    2.08E-05    1.22E-05    5.58E-06    0.00E+00
    3  113    9.12E-05    4.82E-05    4.19E-05    3.17E-05    9.30E-06    8.63E-06    0.00E+00
    3  114    4.75E-04    1.49E-04    2.44E-04    1.75E-04    4.33E-04    4.28E-04   -3.62E-04
    3  115    5.61E-04    2.75E-04    2.60E-04    1.90E-04    6.05E-05    5.54E-05    0.00E+00
    3  116    9.56E-04    5.57E-04    1.13E-03    1.04E-03    3.28E-03    3.27E-03   -2.65E-03
    3  117    1.41E-04    6.59E-06    4.26E-05    3.18E-06    5.13E-06    6.33E-07    0.00E+00
    3  118    3.00E-05    1.65E-06    8.27E-06    1.12E-06    1.13E-06    3.21E-07    0.00E+00
    3  119    1.53E-04    3.72E-06    4.28E-05    2.43E-06    6.18E-06    1.71E-06    1.33E-06
    3  120    7.26E-04    5.88E-04    8.17E-04    8.06E-04    1.29E-03    1.30E-03    1.69E-03
    3  121    1.14E-04    1.04E-06    3.10E-05    4.98E-07    3.55E-06    9.70E-08    0.00E+00
    3  122    2.27E-04    4.12E-05    7.05E-05    2.54E-05    1.11E-05    6.64E-06    0.00E+00
    3  123    8.69E-05    6.21E-06    3.12E-05    7.95E-06    6.94E-06    6.74E-06    0.00E+00
    3  124    1.40E-04    1.93E-05    6.01E-05    2.91E-05    9.39E-05    8.94E-05   -7.89E-05
    3  125    1.63E-04    3.42E-05    7.66E-05    4.24E-05    6.63E-05    6.28E-05    7.89E-05
    3  126    1.29E-04    7.29E-07    3.46E-05    4.57E-07    4.10E-06    2.20E-07    6.27E-08
    3  127    1.53E-04    1.87E-05    4.70E-05    1.28E-05    7.21E-06    3.67E-06    0.00E+00
    3  128    1.91E-04    8.29E-07    4.55E-05    5.35E-07    5.19E-06    1.62E-07    0.00E+00
    3  129    1.29E-04    4.08E-06    3.61E-05    3.10E-06    6.11E-06    2.25E-06    2.33E-06
    3  130    1.14E-04    1.72E-05    4.21E-05    1.91E-05    4.61E-05    4.28E-05   -3.69E-05
    3  131    3.49E-05    5.61E-06    1.10E-05    3.85E-06    1.78E-06    1.11E-06    0.00E+00
    3  132    1.38E-04    1.36E-05    4.04E-05    9.09E-06    5.91E-06    2.54E-06    0.00E+00
    3  133    1.77E-04    4.15E-05    9.99E-05    6.63E-05    2.05E-04    2.00E-04   -1.67E-04
    3  134    2.48E-04    6.48E-05    8.30E-05    4.10E-05    1.50E-05    1.09E-05    0.00E+00
    3  135    6.43E-05    2.57E-06    2.43E-05    5.91E-06    1.16E-05    1.09E-05    1.90E-06
    3  136    1.16E-04    8.03E-06    3.54E-05    5.36E-06    5.00E-06    1.74E-06    0.00E+00
    3  137    2.04E-04    7.59E-05    1.29E-04    9.69E-05    1.51E-04    1.49E-04    1.91E-04
    3  138    1.60E-04    1.86E-06    4.11E-05    1.04E-06    4.89E-06    3.23E-07    6.68E-08
    3  139    1.28E-04    3.87E-05    4.90E-05    2.52E-05    9.43E-06    7.17E-06    0.00E+00
    3  140    2.28E-04    1.23E-04    1.07E-04    7.93E-05    2.41E-05    2.19E-05    0.00E+00
    3  141    1.22E-04    2.10E-05    3.77E-05    1.38E-05    6.16E-06    3.79E-06    0.00E+00
    3  142    2.89E-04    1.37E-04    1.85E-04    1.46E-04    1.88E-04    1.86E-04    2.24E-04
    3  143    1.21E-04    1.22E-05    3.47E-05    8.51E-06    5.38E-06    2.51E-06    0.00E+00
    3  144    1.89E-03    1.69E-03    2.15E-03    2.12E-03    3.15E-03    3.20E-03    4.09E-03
    3  145    1.05E-03    9.15E-04    6.27E-04    5.80E-04    1.52E-04    1.54E-04    0.00E+00
    3  146    3.11E-04    1.96E-04    1.62E-04    1.26E-04    3.80E-05    3.51E-05    0.00E+00
    3  147    4.39E-05    7.38E-07    1.20E-05    7.82E-07    1.99E-06    9.31E-07    1.74E-07
    3  148    1.50E-04    3.40E-05    6.57E-05    3.87E-05    8.34E-05    7.95E-05   -5.95E-05
    3  149    2.34E-03    2.20E-03    2.94E-03    2.94E-03    4.65E-03    4.70E-03    6.11E-03
    3  150    1.61E-04    9.25E-05    1.57E-04    1.42E-04    4.01E-04    3.98E-04   -3.25E-04
    3  151    2.62E-04    6.48E-05    8.97E-05    4.11E-05    1.58E-05    1.09E-05    0.00E+00
    3  152    1.34E-04    1.67E-06    3.42E-05    1.03E-06    4.27E-06    5.33E-07    3.34E-07
    3  153    1.64E-04    6.28E-05    6.46E-05    4.02E-05    1.33E-05    1.11E-05    0.00E+00
    3  154    2.38E-04    5.25E-05    7.98E-05    3.52E-05    1.88E-05    1.37E-05    6.14E-06
    3  155    1.94E-04    2.40E-05    5.61E-05    1.49E-05    8.32E-06    3.87E-06    0.00E+00
    3  156    1.20E-04    2.11E-05    3.59E-05    1.37E-05    5.96E-06    4.01E-06    0.00E+00
    3  157    4.98E-04    3.08E-04    4.37E-04    3.91E-04    6.03E-04    6.02E-04    7.79E-04
    3  158    1.95E-04    7.79E-05    1.16E-04    8.73E-05    1.22E-04    1.17E-04    1.42E-04
    3  159    5.44E-05    5.91E-06    1.65E-05    3.84E-06    2.47E-06    1.09E-06    0.00E+00
    3  160    6.72E-05    5.31E-06    1.75E-05    3.43E-06    2.36E-06    9.13E-07    0.00E+00
    3  161    6.85E-05    1.46E-05    3.44E-05    2.23E-05    6.30E-05    6.15E-05   -4.91E-05
    3  162    1.55E-04    5.34E-05    6.75E-05    4.26E-05    3.51E-05    3.16E-05    2.90E-05
    3  163    5.53E-05    1.93E-06    1.50E-05    2.66E-06    4.16E-06    3.99E-06    1.23E-06
    3  164    1.21E-04    4.47E-06    3.10E-05    3.90E-06    4.60E-06    2.32E-06    0.00E+00
    3  165    5.72E-05    2.14E-07    1.39E-05    1.56E-07    1.62E-06    8.12E-08    3.76E-08
    3  166    8.51E-05    4.47E-05    3.99E-05    2.97E-05    8.80E-06    8.38E-06    0.00E+00
    3  167    2.96E-04    8.48E-05    9.83E-05    5.37E-05    1.85E-05    1.42E-05    0.00E+00
    3  168    6.17E-05    1.11E-06    1.46E-05    7.61E-07    1.76E-06    2.21E-07    0.00E+00
    3  169    4.45E-05    9.01E-06    1.70E-05    6.57E-06    3.66E-06    2.74E-06    0.00E+00
    3  170    1.21E-04    2.47E-05    4.87E-05    2.70E-05    3.91E-05    3.68E-05    4.51E-05
    3  171    3.04E-05    1.14E-05    1.77E-05    1.20E-05    1.38E-05    1.29E-05    1.31E-05
    3  172    2.36E-04    5.25E-05    7.67E-05    3.84E-05    2.72E-05    2.30E-05    1.97E-05
    3  173    6.47E-05    5.03E-06    1.61E-05    3.25E-06    2.27E-06    8.81E-07    0.00E+00
    3  174    9.99E-06    7.21E-07    2.79E-06    4.65E-07    3.74E-07    1.25E-07    0.00E+00
    3  175    1.20E-04    2.40E-05    4.32E-05    2.47E-05    3.24E-05    3.10E-05    3.85E-05
    3  176    4.92E-05    9.83E-06    2.23E-05    1.32E-05    2.93E-05    2.87E-05   -1.85E-05
    3  177    9.57E-05    3.87E-05    6.09E-05    4.98E-05    7.97E-05    7.99E-05    1.05E-04
    3  178    5.76E-05    9.67E-06    1.84E-05    6.42E-06    2.98E-06    1.82E-06    0.00E+00
    3  179    7.87E-05    3.18E-05    3.19E-05    2.12E-05    6.64E-06    6.02E-06    0.00E+00
    3  180    3.29E-05    1.37E-06    9.24E-06    9.82E-07    1.31E-06    3.97E-07    0.00E+00
    3  181    1.52E-05    6.17E-06    6.98E-06    4.00E-06    1.39E-06    1.08E-06    0.00E+00
    3  182    4.45E-05    1.50E-05    1.93E-05    9.98E-06    5.53E-06    4.09E-06   -7.91E-07
    3  183    5.18E-05    1.55E-05    2.04E-05    9.55E-06    3.48E-06    2.42E-06    0.00E+00
    3  184    6.03E-05    2.01E-05    2.39E-05    1.23E-05    4.76E-06    3.68E-06    1.01E-06
    3  185    4.53E-05    5.07E-07    1.17E-05    3.14E-07    1.35E-06    8.05E-08    0.00E+00
    3  186    4.17E-05    5.75E-07    1.11E-05    3.70E-07    1.29E-06    1.02E-07    0.00E+00
    3  187    7.44E-05    3.53E-05    3.25E-05    2.13E-05    5.99E-06    5.23E-06    0.00E+00
    3  188    4.24E-05    1.04E-07    1.09E-05    6.43E-08    1.24E-06    3.68E-08    2.63E-08
    3  189    3.14E-05    6.06E-07    8.07E-06    6.05E-07    1.75E-06    8.99E-07   -5.06E-07
    3  190    4.81E-05    2.55E-05    3.36E-05    2.62E-05    2.86E-05    2.71E-05    2.69E-05
    3  191    6.93E-05    2.19E-05    2.93E-05    1.39E-05    6.29E-06    4.55E-06    0.00E+00
    3  192    4.03E-05    1.59E-06    1.04E-05    1.06E-06    1.37E-06    3.23E-07    0.00E+00
    3  193    5.40E-05    5.99E-06    1.76E-05    5.68E-06    7.56E-06    6.23E-06    6.52E-06
    3  194    8.35E-05    2.49E-05    4.06E-05    2.48E-05    2.76E-05    2.72E-05    2.99E-05
    3  195    1.61E-04    1.06E-04    1.75E-04    1.50E-04    3.28E-04    3.24E-04   -1.78E-04
    3  196    3.63E-05    5.45E-06    1.13E-05    3.66E-06    1.84E-06    1.05E-06    0.00E+00
    3  197    6.39E-05    4.70E-06    1.61E-05    3.34E-06    3.07E-06    1.62E-06    9.46E-07
    3  198    4.95E-05    5.09E-06    1.47E-05    3.08E-06    2.05E-06    8.11E-07    0.00E+00
    3  199    5.82E-05    1.06E-05    2.25E-05    1.16E-05    1.72E-05    1.61E-05    2.02E-05
    3  200    3.89E-05    1.89E-06    1.01E-05    1.24E-06    1.36E-06    3.52E-07    0.00E+00
    3  201    6.36E-05    6.65E-06    1.89E-05    4.44E-06    3.72E-06    2.25E-06    1.66E-06
    3  202    8.86E-05    2.52E-05    4.18E-05    2.63E-05    3.20E-05    3.18E-05    3.62E-05
    3  203    1.51E-05    3.23E-06    5.30E-06    2.11E-06    9.21E-07    5.82E-07    0.00E+00
    3  204    7.22E-05    2.09E-05    2.52E-05    1.26E-05    4.21E-06    3.11E-06    0.00E+00
    3  205    1.38E-04    8.63E-05    1.38E-04    1.16E-04    2.42E-04    2.39E-04   -1.25E-04
    3  206    5.69E-05    6.80E-06    1.62E-05    4.10E-06    2.25E-06    1.01E-06    0.00E+00
    3  207    5.16E-05    1.11E-06    1.23E-05    7.41E-07    1.47E-06    2.11E-07    0.00E+00
    3  208    3.35E-05    7.12E-07    7.92E-06    4.84E-07    9.77E-07    1.53E-07    0.00E+00
    3  209    5.31E-05    5.18E-07    1.29E-05    3.10E-07    1.47E-06    7.60E-08    0.00E+00
    3  210    4.32E-05    2.45E-08    1.05E-05    1.13E-08    1.16E-06    2.83E-09    1.59E-10
    3  211    1.64E-05    9.40E-07    5.02E-06    7.39E-07    1.11E-06    5.65E-07    4.80E-07
    3  212    3.54E-05    5.07E-07    7.46E-06    3.25E-07    8.72E-07    8.79E-08    0.00E+00
    3  213    6.64E-05    9.00E-06    2.04E-05    5.76E-06    3.22E-06    1.62E-06    0.00E+00
    3  214    1.46E-04    9.10E-05    1.48E-04    1.25E-04    2.67E-04    2.64E-04   -1.39E-04
    3  215    4.02E-05    1.05E-06    9.72E-06    1.00E-06    2.06E-06    1.08E-06    1.12E-06
    3  216    7.13E-05    6.10E-06    2.10E-05    5.87E-06    7.68E-06    6.31E-06    6.94E-06
    3  217    6.00E-05    1.89E-06    1.30E-05    1.32E-06    1.89E-06    6.08E-07    3.51E-07
    3  218    1.60E-05    1.96E-06    4.66E-06    1.28E-06    7.16E-07    3.49E-07    0.00E+00
    3  219    5.96E-05    7.10E-07    1.40E-05    4.66E-07    1.64E-06    1.70E-07    0.00E+00
    3  220    7.06E-05    2.30E-05    4.33E-05    2.92E-05    5.82E-05    5.61E-05   -2.82E-05
    3  221    5.53E-05    2.14E-06    1.35E-05    1.29E-06    1.66E-06    3.38E-07    0.00E+00
    3  222    5.18E-05    8.70E-06    2.16E-05    1.10E-05    2.16E-05    2.05E-05   -9.54E-06
    3  223    6.08E-05    4.96E-06    1.58E-05    3.20E-06    2.63E-06    1.28E-06    6.84E-07
    3  224    5.02E-05    5.60E-06    1.38E-05    3.37E-06    1.91E-06    8.34E-07    0.00E+00
    3  225    6.51E-05    9.26E-06    2.18E-05    8.97E-06    1.11E-05    1.01E-05    1.15E-05
    3  226    6.91E-05    9.44E-06    2.06E-05    6.09E-06    3.28E-06    1.67E-06    0.00E+00
    3  227    1.34E-05    3.31E-07    3.03E-06    2.72E-07    5.03E-07    1.97E-07    1.64E-07
    3  228    6.82E-05    1.62E-06    1.50E-05    9.76E-07    1.74E-06    2.40E-07    0.00E+00
    3  229    5.08E-05    7.50E-06    1.95E-05    9.18E-06    1.96E-05    1.80E-05   -9.48E-06
    3  230    1.19E-05    2.20E-07    2.59E-06    1.43E-07    3.04E-07    3.89E-08    0.00E+00
    3  231    5.70E-05    1.46E-06    1.25E-05    9.51E-07    1.54E-06    2.81E-07    0.00E+00
    3  232    4.70E-05    3.80E-06    1.31E-05    3.64E-06    6.28E-06    4.98E-06   -2.13E-06
    3  233    6.27E-05    9.53E-07    1.38E-05    9.09E-07    2.34E-06    9.82E-07    1.10E-06
    3  234    5.90E-05    4.04E-07    1.17E-05    2.48E-07    1.29E-06    6.67E-08    0.00E+00
    3  235    7.80E-05    2.04E-06    1.58E-05    1.23E-06    1.88E-06    3.12E-07    8.42E-09
    3  236    5.38E-05    1.44E-06    1.12E-05    1.43E-06    3.28E-06    2.26E-06   -1.22E-06
    3  237    4.03E-04    8.06E-05    1.06E-04    5.47E-05    2.15E-05    1.58E-05    0.00E+00
    3  238    1.90E-03    2.43E-04    5.19E-04    2.50E-04    5.33E-04    5.00E-04   -3.12E-04
    3  239    1.27E-03    5.00E-04    4.31E-04    3.21E-04    9.52E-05    8.60E-05    0.00E+00
    3  240    1.26E-03    6.21E-04    5.08E-04    4.07E-04    1.18E-04    1.13E-04    0.00E+00
    3  241    1.61E-03    8.20E-04    8.25E-04    6.76E-04    6.27E-04    5.99E-04    6.79E-04
    3  242    2.83E-03    2.41E-03    2.58E-03    2.61E-03    2.84E-03    2.91E-03    3.02E-03
    3  243    1.97E-04    2.72E-05    4.33E-05    1.75E-05    7.39E-06    4.64E-06    0.00E+00
    3  244    1.83E-04    1.23E-05    3.77E-05    1.24E-05    2.65E-05    2.38E-05   -1.43E-05
    3  245    1.55E-03    1.02E-03    7.35E-04    6.22E-04    1.64E-04    1.54E-04    0.00E+00
    3  246    2.39E-03    1.70E-03    1.18E-03    1.06E-03    2.74E-04    2.74E-04    0.00E+00
    3  247    1.61E-03    1.02E-03    8.69E-04    7.39E-04    5.80E-04    5.47E-04    6.49E-04
    3  248    9.54E-03    7.96E-03    1.15E-02    1.07E-02    2.10E-02    2.13E-02   -9.94E-03
    3  249    8.61E-05    2.63E-05    2.70E-05    1.65E-05    5.55E-06    4.28E-06    0.00E+00
    3  250    1.41E-04    5.87E-05    5.01E-05    3.78E-05    1.08E-05    1.01E-05    0.00E+00
    3  251    1.34E-04    5.72E-05    5.01E-05    3.77E-05    1.52E-05    1.36E-05    5.34E-06
    3  252    1.08E-04    4.18E-05    3.92E-05    2.79E-05    8.79E-06    8.01E-06    0.00E+00
    3  253    2.22E-04    1.44E-04    1.83E-04    1.72E-04    2.80E-04    2.84E-04    3.99E-04
    3  254    4.27E-04    3.09E-04    1.89E-04    1.70E-04    3.83E-05    3.72E-05    0.00E+00
    3  255    9.32E-04    7.37E-04    1.00E-03    9.65E-04    1.80E-03    1.82E-03    2.68E-03
    3  256    5.05E-04    3.49E-04    2.75E-04    2.49E-04    2.01E-04    2.01E-04    2.24E-04
    3  257    7.22E-04    5.69E-04    3.33E-04    3.20E-04    6.84E-05    7.06E-05    0.00E+00
    3  258    9.78E-05    4.09E-05    5.27E-05    4.11E-05    4.35E-05    4.22E-05    4.29E-05
    3  259    1.55E-04    9.19E-05    6.83E-05    5.69E-05    1.49E-05    1.44E-05    0.00E+00
    3  260    1.04E-04    4.12E-05    3.65E-05    2.43E-05    7.16E-06    5.64E-06    0.00E+00
    3  261    1.55E-04    8.04E-05    6.44E-05    4.97E-05    1.58E-05    1.35E-05    1.09E-06
    3  262    8.96E-05    5.75E-05    4.09E-05    3.66E-05    1.22E-05    1.05E-05   -1.49E-07
    3  263    1.16E-04    6.73E-05    4.87E-05    4.17E-05    1.08E-05    1.06E-05    0.00E+00
    3  264    3.69E-05    2.65E-05    1.85E-05    1.71E-05    4.48E-06    4.60E-06    0.00E+00
    3  265    1.36E-04    7.71E-05    6.04E-05    4.89E-05    2.22E-05    2.01E-05    1.46E-05
    3  266    3.99E-04    2.94E-04    4.10E-04    3.80E-04    7.09E-04    7.29E-04   -3.32E-04
    3  267    2.66E-05    1.01E-05    7.93E-06    5.33E-06    1.35E-06    1.08E-06    0.00E+00
    3  268    3.14E-05    1.41E-05    9.65E-06    7.45E-06    1.76E-06    1.59E-06    5.43E-08
    3  269    3.03E-05    1.63E-05    1.63E-05    1.40E-05    1.76E-05    1.75E-05    2.38E-05
    3  270    3.37E-05    1.78E-05    1.17E-05    9.73E-06    2.17E-06    2.10E-06    0.00E+00
    3  271    4.13E-05    2.50E-05    1.59E-05    1.40E-05    3.17E-06    3.12E-06    0.00E+00
    3  272    3.44E-05    1.65E-05    1.64E-05    1.35E-05    1.41E-05    1.40E-05    1.70E-05
    3  273    2.48E-05    1.77E-05    1.08E-05    1.02E-05    2.26E-06    2.35E-06    0.00E+00
    3  274    7.42E-05    5.22E-05    7.15E-05    6.62E-05    1.21E-04    1.21E-04    1.78E-04
    3  275    4.56E-04    2.66E-04    1.83E-04    1.70E-04    4.48E-05    4.65E-05    0.00E+00
    3  276    2.29E-03    1.99E-03    2.31E-03    2.25E-03    2.64E-03    2.65E-03    2.82E-03
    3  277    4.29E-05    3.06E-07    4.92E-06    2.10E-07    5.53E-07    7.27E-08    1.25E-08
    3  278    2.94E-05    6.78E-06    6.61E-06    4.22E-06    1.26E-06    1.08E-06    0.00E+00
    3  279    1.04E-04    7.29E-05    5.51E-05    4.81E-05    1.37E-05    1.32E-05    0.00E+00
    3  280    4.06E-04    2.76E-04    3.09E-04    2.68E-04    4.60E-04    4.56E-04   -2.94E-04
    3  281    5.11E-04    3.54E-04    2.71E-04    2.35E-04    6.81E-05    6.52E-05    0.00E+00
    3  282    2.11E-05    3.56E-06    4.50E-06    2.35E-06    8.60E-07    6.57E-07    0.00E+00
    3  283    1.45E-03    1.00E-03    2.10E-03    1.83E-03    5.58E-03    5.65E-03   -4.00E-03
    3  284    8.86E-05    6.23E-05    1.29E-04    1.13E-04    3.36E-04    3.42E-04   -2.30E-04
    3  285    2.83E-05    2.25E-06    4.69E-06    1.61E-06    1.27E-06    9.02E-07    8.06E-07
    3  286    3.27E-05    1.82E-05    1.50E-05    1.21E-05    3.69E-06    3.34E-06    0.00E+00
    3  287    8.66E-06    4.39E-08    1.05E-06    3.01E-08    1.27E-07    2.24E-08    2.26E-08
    3  288    1.90E-05    1.02E-05    2.07E-05    1.77E-05    5.04E-05    5.15E-05   -3.29E-05
    3  289    3.87E-04    3.54E-04    2.42E-04    2.34E-04    6.35E-05    6.51E-05    0.00E+00
    3  290    1.55E-05    4.43E-06    4.79E-06    2.98E-06    1.07E-06    8.46E-07    0.00E+00
    3  291    6.62E-04    6.16E-04    4.36E-04    4.24E-04    1.74E-04    1.67E-04    7.20E-05
    3  292    8.68E-04    8.10E-04    5.49E-04    5.35E-04    1.45E-04    1.49E-04    0.00E+00
    3  293    3.67E-06    1.69E-06    1.56E-06    1.13E-06    3.73E-07    3.16E-07    0.00E+00
    3  294    6.80E-06    2.21E-07    1.06E-06    2.13E-07    3.69E-07    2.86E-07    3.49E-07
    3  295    4.93E-06    1.47E-07    7.27E-07    8.26E-08    8.56E-08    1.87E-08    0.00E+00
    3  296    8.05E-06    3.78E-06    2.92E-06    2.45E-06    6.83E-07    6.53E-07    0.00E+00
    3  297    2.14E-03    2.04E-03    2.89E-03    2.81E-03    4.66E-03    4.66E-03    6.10E-03
    3  298    2.73E-05    1.74E-05    3.66E-05    3.27E-05    8.96E-05    9.53E-05   -4.68E-05
    3  299    3.05E-05    2.44E-05    2.57E-05    2.46E-05    2.99E-05    3.02E-05    3.48E-05
    3  300    3.54E-06    3.89E-08    5.20E-07    2.24E-08    5.99E-08    6.83E-09    7.89E-10
    3  301    7.29E-07    1.81E-08    1.20E-07    2.56E-08    9.21E-08    7.89E-08    1.75E-07
    3  302    3.96E-06    2.04E-06    1.70E-06    1.34E-06    4.09E-07    3.73E-07    0.00E+00
    3  303    2.53E-04    2.58E-04    1.47E-04    1.51E-04    3.36E-05    3.51E-05    0.00E+00
    3  304    7.35E-05    6.80E-05    8.72E-05    8.49E-05    1.29E-04    1.29E-04    1.66E-04
    3  305    3.48E-04    3.55E-04    2.08E-04    2.13E-04    6.36E-05    6.29E-05    1.73E-05
    3  306    8.86E-06    3.49E-06    2.81E-06    2.07E-06    5.90E-07    5.23E-07    0.00E+00
    3  307    3.55E-05    2.97E-05    2.12E-05    1.96E-05    5.51E-06    5.42E-06    0.00E+00
    3  308    4.60E-04    4.73E-04    2.69E-04    2.77E-04    6.16E-05    6.46E-05    0.00E+00
    3  309    6.54E-04    6.13E-04    9.04E-04    8.86E-04    1.40E-03    1.41E-03    1.69E-03
    3  310    2.92E-05    2.31E-05    2.61E-05    2.54E-05    3.36E-05    3.38E-05    4.21E-05
    3  311    3.39E-05    2.69E-05    1.88E-05    1.80E-05    4.92E-06    5.07E-06    0.00E+00
    3  312    1.34E-05    9.79E-06    7.15E-06    6.46E-06    1.81E-06    1.79E-06    0.00E+00
    3  313    3.87E-06    2.72E-07    6.37E-07    1.45E-07    8.09E-08    3.03E-08    0.00E+00
    3  314    4.38E-06    2.25E-07    6.90E-07    1.18E-07    9.01E-08    2.81E-08    2.82E-09
    3  315    2.72E-06    7.32E-07    1.04E-06    7.80E-07    1.02E-06    1.04E-06    1.19E-06
    3  316    2.07E-06    4.97E-08    2.95E-07    3.07E-08    3.34E-08    2.29E-08    0.00E+00
    3  317    2.13E-06    7.31E-07    6.21E-07    4.23E-07    1.18E-07    1.08E-07    0.00E+00
    3  318    1.75E-06    1.80E-08    2.51E-07    1.17E-08    3.10E-08    1.19E-08    3.51E-09
    3  319    7.67E-06    3.67E-06    2.88E-06    2.39E-06    6.86E-07    6.54E-07    0.00E+00
    3  320    2.59E-06    3.56E-07    7.52E-07    4.06E-07    5.95E-07    5.35E-07    6.23E-07
    3  321    8.60E-07    1.02E-07    2.26E-07    1.32E-07    3.71E-07    3.38E-07   -4.17E-07
    3  322    3.31E-06    1.12E-06    8.89E-07    6.53E-07    1.70E-07    1.59E-07    0.00E+00
    3  323    4.04E-06    1.02E-06    1.34E-06    9.83E-07    1.14E-06    1.10E-06    1.29E-06
    3  324    2.45E-06    3.84E-07    4.65E-07    2.30E-07    8.14E-08    5.61E-08    0.00E+00
    3  325    1.97E-06    4.58E-07    4.41E-07    2.58E-07    7.38E-08    5.96E-08    0.00E+00
    3  326    4.10E-06    2.52E-06    3.08E-06    3.11E-06    5.69E-06    5.71E-06    9.54E-06
    3  327    7.60E-06    2.38E-06    2.45E-06    1.58E-06    5.43E-07    4.56E-07    0.00E+00
    3  328    8.27E-06    2.75E-07    1.45E-06    2.10E-07    3.05E-07    1.70E-07    7.66E-08
    3  329    5.11E-05    4.44E-05    6.11E-05    6.04E-05    9.63E-05    9.68E-05    1.23E-04
    3  330    1.00E-05    1.98E-06    2.59E-06    1.32E-06    5.24E-07    3.76E-07    0.00E+00
    3  331    2.94E-07    1.46E-08    4.73E-08    9.04E-09    6.36E-09    2.13E-09    0.00E+00
    3  332    8.47E-07    5.52E-08    1.55E-07    4.98E-08    1.05E-07    8.42E-08   -1.03E-07
    3  333    2.06E-06    1.89E-07    3.48E-07    9.70E-08    4.47E-08    1.98E-08    0.00E+00
    3  334    1.36E-06    1.07E-07    2.32E-07    6.31E-08    3.26E-08    1.55E-08    0.00E+00
    3  335    3.13E-06    1.16E-07    4.57E-07    6.83E-08    7.95E-08    4.10E-08    2.95E-08
    3  336    2.31E-06    4.37E-07    5.12E-07    2.54E-07    9.24E-08    6.51E-08    1.31E-09
    3  337    2.64E-06    5.08E-07    5.86E-07    2.93E-07    9.82E-08    7.23E-08    0.00E+00
    3  338    2.23E-06    9.60E-07    1.31E-06    1.18E-06    3.47E-06    3.04E-06   -4.39E-06
    3  339    2.33E-06    7.85E-08    3.65E-07    5.50E-08    8.02E-08    5.08E-08    4.21E-08
    3  340    1.83E-06    2.44E-07    3.67E-07    1.41E-07    5.80E-08    3.53E-08    0.00E+00
    3  341    3.68E-06    1.46E-06    2.28E-06    2.00E-06    3.39E-06    3.36E-06    4.30E-06
    3  342    2.70E-06    3.64E-07    5.28E-07    2.08E-07    8.35E-08    5.34E-08    0.00E+00
    3  343    1.39E-05    9.07E-07    2.20E-06    5.72E-07    3.23E-07    1.54E-07    0.00E+00
    3  344    2.23E-05    7.29E-06    1.19E-05    9.43E-06    1.72E-05    1.65E-05    2.43E-05
    3  345    1.06E-05    1.94E-07    1.37E-06    1.21E-07    1.60E-07    3.07E-08    0.00E+00
    3  346    1.78E-05    1.68E-06    2.88E-06    1.16E-06    8.13E-07    6.52E-07    5.83E-07
    3  347    6.73E-06    7.88E-07    1.24E-06    4.89E-07    1.96E-07    1.26E-07    0.00E+00
    3  348    2.00E-05    1.47E-05    2.25E-05    2.22E-05    4.84E-05    5.22E-05   -2.02E-05
    3  349    9.61E-06    1.25E-06    2.10E-06    9.24E-07    9.71E-07    7.48E-07    9.32E-07
    3  350    5.39E-06    9.52E-07    1.03E-06    5.96E-07    1.79E-07    1.63E-07    0.00E+00
    3  351    1.08E-05    2.07E-06    2.88E-06    1.90E-06    2.23E-06    2.19E-06   -2.24E-07
    3  352    2.28E-06    3.61E-07    4.38E-07    1.97E-07    6.67E-08    3.91E-08    0.00E+00
    3  353    5.70E-06    2.20E-07    8.20E-07    1.34E-07    1.27E-07    4.84E-08    1.79E-08
    3  354    4.37E-06    6.31E-07    7.56E-07    3.95E-07    1.20E-07    1.00E-07    0.00E+00
    3  355    4.23E-06    7.32E-08    5.58E-07    4.39E-08    6.50E-08    1.10E-08    0.00E+00
    3  356    4.18E-06    1.36E-07    5.65E-07    9.07E-08    1.18E-07    6.70E-08    7.43E-08
    3  357    1.24E-04    8.16E-05    5.43E-05    5.21E-05    1.34E-05    1.42E-05    0.00E+00
    3  358    5.39E-04    4.80E-04    5.65E-04    5.44E-04    6.36E-04    6.35E-04    6.69E-04
    3  359    7.19E-06    1.44E-06    1.83E-06    1.32E-06    1.26E-06    1.33E-06   -4.92E-08
    3  360    4.26E-06    6.39E-07    8.15E-07    4.29E-07    1.44E-07    1.20E-07    0.00E+00
    3  361    5.58E-06    1.57E-06    1.33E-06    7.30E-07    2.13E-07    1.36E-07    0.00E+00
    3  362    1.89E-05    1.65E-05    2.07E-05    2.01E-05    2.97E-05    2.90E-05    3.34E-05
    3  363    6.77E-06    1.01E-06    1.43E-06    5.78E-07    4.88E-07    3.62E-07    3.13E-07
    3  364    4.90E-06    2.04E-06    1.31E-06    1.18E-06    2.91E-07    3.11E-07    0.00E+00
    3  365    4.06E-06    9.70E-07    1.59E-06    1.17E-06    6.75E-07    1.06E-06    0.00E+00
    3  366    8.81E-06    5.32E-06    6.44E-06    6.04E-06    7.98E-06    7.83E-06    8.62E-06
    3  367    2.91E-06    1.54E-07    4.54E-07    8.01E-08    6.72E-08    2.34E-08    5.10E-09
    3  368    2.28E-06    2.56E-07    3.83E-07    1.24E-07    5.18E-08    2.41E-08    0.00E+00
    3  369    5.10E-06    1.90E-06    1.47E-06    1.36E-06    4.08E-07    5.81E-07    0.00E+00
    3  370    6.18E-06    3.95E-06    4.63E-06    5.15E-06    9.94E-06    1.09E-05    1.75E-05
    3  371    2.58E-06    1.88E-07    4.44E-07    1.12E-07    6.89E-08    2.97E-08    0.00E+00
    3  372    3.53E-05    2.32E-05    1.76E-05    1.55E-05    4.41E-06    4.34E-06    0.00E+00
    3  373    3.55E-06    1.12E-06    1.35E-06    1.07E-06    1.19E-06    1.14E-06    1.21E-06
    3  374    3.79E-06    3.35E-07    6.73E-07    1.92E-07    1.20E-07    5.75E-08    3.58E-09
    3  375    1.80E-04    1.12E-04    2.09E-04    1.76E-04    4.98E-04    5.07E-04   -3.41E-04
    3  376    5.47E-06    2.88E-06    2.05E-06    1.85E-06    4.78E-07    5.04E-07    0.00E+00
    3  377    3.35E-06    1.75E-06    1.28E-06    1.13E-06    3.17E-07    3.28E-07    0.00E+00
    3  378    2.37E-06    6.65E-07    9.04E-07    4.68E-07    4.50E-07    3.20E-07    1.81E-07
    3  379    1.48E-04    1.04E-04    7.85E-05    7.11E-05    2.01E-05    2.03E-05    0.00E+00
    3  380    2.00E-06    3.61E-07    4.33E-07    1.76E-07    7.57E-08    4.37E-08    0.00E+00
    3  381    2.64E-06    6.55E-07    7.89E-07    5.40E-07    4.10E-07    3.70E-07    2.60E-07
    3  382    5.10E-06    2.89E-06    2.39E-06    1.98E-06    6.15E-07    6.18E-07    0.00E+00
    3  383    5.16E-06    2.52E-06    1.82E-06    1.63E-06    4.22E-07    4.47E-07    0.00E+00
    3  384    2.88E-04    1.95E-04    3.89E-04    3.34E-04    9.94E-04    1.01E-03   -6.93E-04
    3  385    1.97E-06    7.32E-07    7.89E-07    5.77E-07    6.08E-07    5.62E-07    6.60E-07
    3  386    2.15E-06    6.46E-07    4.45E-07    2.87E-07    6.43E-08    5.14E-08    0.00E+00
    3  387    2.11E-06    5.49E-07    5.01E-07    2.98E-07    1.79E-07    1.67E-07    1.34E-07
    3  388    1.83E-05    1.49E-05    1.77E-05    1.67E-05    1.89E-05    1.88E-05    1.90E-05
    3  389    3.75E-06    1.33E-06    4.17E-06    3.16E-06    9.05E-06    1.01E-05   -1.72E-06
    3  390    3.29E-06    2.22E-06    1.57E-06    1.59E-06    4.20E-07    4.77E-07    0.00E+00
    3  391    1.04E-06    1.61E-07    1.92E-07    8.99E-08    2.92E-08    2.03E-08    0.00E+00
    3  392    1.04E-06    8.75E-08    1.60E-07    3.99E-08    2.19E-08    9.55E-09    2.24E-09
    3  393    1.07E-06    2.50E-07    3.77E-07    2.74E-07    3.40E-07    3.39E-07    3.75E-07
    3  394    2.52E-05    1.64E-05    1.07E-05    1.05E-05    2.65E-06    2.87E-06    0.00E+00
    3  395    1.09E-06    1.94E-07    2.15E-07    1.08E-07    3.38E-08    2.51E-08    0.00E+00
    3  396    7.24E-07    6.78E-08    1.21E-07    4.04E-08    1.76E-08    1.00E-08    0.00E+00
    3  397    9.43E-07    1.39E-07    3.01E-07    1.71E-07    2.28E-07    2.17E-07    2.27E-07
    3  398    9.91E-07    1.48E-07    1.66E-07    7.20E-08    2.23E-08    1.39E-08    0.00E+00
    3  399    1.19E-06    1.02E-07    1.95E-07    6.23E-08    5.10E-08    3.93E-08    3.22E-08
    3  400    6.10E-07    8.77E-08    1.50E-07    7.66E-08    1.23E-07    1.22E-07   -6.07E-08
    3  401    9.38E-07    2.69E-07    2.86E-07    1.78E-07    6.09E-08    5.05E-08    0.00E+00
    3  402    5.98E-05    4.98E-05    5.99E-05    5.65E-05    6.63E-05    6.57E-05    6.86E-05
    3  403    1.99E-07    5.18E-08    5.30E-08    3.14E-08    1.03E-08    7.93E-09    0.00E+00
    3  404    1.48E-06    6.78E-07    1.02E-06    8.66E-07    2.65E-06    2.39E-06   -3.00E-06
    3  405    1.10E-05    1.05E-06    2.04E-06    1.01E-06    1.15E-06    1.09E-06    1.23E-06
    3  406    7.10E-06    1.33E-06    1.56E-06    8.67E-07    3.04E-07    2.36E-07    0.00E+00
    3  407    1.23E-04    1.09E-04    7.69E-05    7.20E-05    2.03E-05    2.03E-05    0.00E+00
    3  408    3.96E-04    3.64E-04    4.32E-04    4.14E-04    5.74E-04    5.74E-04    7.17E-04
    3  409    2.75E-04    2.84E-04    1.78E-04    1.87E-04    4.78E-05    5.18E-05    0.00E+00
    3  410    5.14E-04    4.71E-04    6.35E-04    6.06E-04    9.59E-04    9.54E-04    1.24E-03
    3  411    4.71E-06    2.94E-06    2.26E-06    2.00E-06    5.72E-07    5.73E-07    0.00E+00
    3  412    3.29E-05    2.08E-05    3.72E-05    3.16E-05    8.49E-05    8.64E-05   -5.50E-05
    3  413    2.62E-05    1.79E-05    1.31E-05    1.22E-05    3.34E-06    3.50E-06    0.00E+00
    3  414    5.03E-05    2.95E-05    5.96E-05    4.92E-05    1.46E-04    1.48E-04   -9.96E-05
    3  415    6.87E-05    6.74E-05    3.97E-05    3.96E-05    9.08E-06    9.29E-06    0.00E+00
    3  416    1.23E-04    1.23E-04    1.16E-04    1.18E-04    1.29E-04    1.33E-04    1.49E-04
    3  417    2.24E-06    1.20E-06    8.81E-07    8.21E-07    2.13E-07    2.33E-07    0.00E+00
    3  418    1.30E-04    1.39E-04    7.68E-05    8.20E-05    1.79E-05    1.93E-05    0.00E+00
    3  419    1.19E-04    1.10E-04    1.48E-04    1.44E-04    2.16E-04    2.18E-04    2.60E-04
    3  420    7.43E-06    4.49E-06    3.18E-06    2.81E-06    7.38E-07    7.28E-07    0.00E+00
    3  421    4.00E-05    3.64E-05    4.61E-05    4.52E-05    6.59E-05    6.68E-05    7.98E-05
    3  422    7.28E-06    2.89E-06    2.70E-06    2.38E-06    1.66E-06    1.63E-06   -1.58E-08
    3  423    5.92E-06    2.88E-06    2.36E-06    1.90E-06    5.63E-07    5.26E-07    0.00E+00
    3  424    8.17E-06    2.55E-06    2.98E-06    2.27E-06    2.69E-06    2.72E-06   -1.03E-06
    3  425    4.89E-05    4.85E-05    3.06E-05    3.20E-05    8.17E-06    8.88E-06    0.00E+00
    3  426    2.39E-05    2.31E-05    1.50E-05    1.52E-05    4.00E-06    4.22E-06    0.00E+00
    3  427    4.14E-05    3.86E-05    3.13E-05    3.10E-05    2.34E-05    2.32E-05    2.25E-05
    3  428    1.02E-04    9.00E-05    1.23E-04    1.16E-04    1.83E-04    1.82E-04    2.35E-04
    3  429    1.45E-06    4.10E-07    4.02E-07    2.31E-07    1.45E-07    1.05E-07    6.62E-08
    3  430    3.52E-06    2.19E-06    1.33E-06    1.41E-06    3.32E-07    4.11E-07    0.00E+00
    3  431    3.88E-06    2.67E-06    1.80E-06    1.69E-06    4.51E-07    4.55E-07    0.00E+00
    3  432    6.09E-06    4.10E-06    3.89E-06    3.21E-06    2.17E-06    1.76E-06    2.12E-07
    3  433    9.38E-06    6.36E-06    6.65E-06    7.30E-06    8.78E-06    9.76E-06    1.16E-05
    3  434    3.54E-06    1.38E-06    1.26E-06    1.11E-06    4.03E-07    5.94E-07    0.00E+00
    3  435    9.49E-06    8.83E-06    5.62E-06    5.79E-06    1.50E-06    1.61E-06    0.00E+00
    3  436    1.27E-05    1.34E-05    7.36E-06    7.90E-06    1.71E-06    1.85E-06    0.00E+00
    3  437    1.99E-05    2.07E-05    1.41E-05    1.49E-05    9.60E-06    9.88E-06    8.94E-06
    3  438    2.44E-05    2.64E-05    1.42E-05    1.56E-05    3.31E-06    3.67E-06    0.00E+00
    3  439    3.09E-05    2.80E-05    4.07E-05    3.96E-05    6.24E-05    6.33E-05    7.66E-05
    3  440    1.17E-05    9.56E-06    7.22E-06    7.26E-06    5.01E-06    4.95E-06    4.68E-06
    3  441    2.18E-06    1.56E-06    1.71E-06    1.73E-06    3.08E-06    3.00E-06   -2.45E-06
    3  442    6.63E-07    3.26E-07    2.30E-07    2.09E-07    5.93E-08    6.81E-08    0.00E+00
    3  443    4.89E-07    2.95E-07    1.61E-07    1.53E-07    3.22E-08    3.49E-08    0.00E+00
    3  444    3.97E-07    1.67E-07    1.29E-07    9.32E-08    5.01E-08    4.85E-08    3.12E-08
    3  445    1.20E-06    1.07E-06    5.47E-07    6.24E-07    1.23E-07    1.47E-07    0.00E+00
    3  446    2.49E-06    1.81E-06    2.66E-06    2.50E-06    3.69E-06    3.77E-06    4.32E-06
    3  447    8.99E-07    6.26E-07    3.73E-07    3.56E-07    7.85E-08    8.78E-08    0.00E+00
    3  448    1.56E-06    1.24E-06    6.86E-07    7.29E-07    1.83E-07    1.92E-07    2.13E-08
    3  449    8.02E-05    3.92E-05    3.74E-05    2.67E-05    9.18E-06    7.79E-06    0.00E+00
    3  450    3.91E-04    1.21E-04    1.66E-04    1.03E-04    1.41E-04    1.31E-04   -2.81E-05
    3  451    4.62E-06    1.94E-06    1.47E-06    1.29E-06    3.46E-07    3.60E-07    0.00E+00
    3  452    1.03E-05    6.74E-06    7.36E-06    7.19E-06    1.05E-05    1.08E-05   -4.77E-06
    3  453    3.23E-04    2.27E-04    1.64E-04    1.49E-04    4.13E-05    4.03E-05    0.00E+00
    3  454    3.57E-04    2.76E-04    1.99E-04    1.84E-04    5.11E-05    5.16E-05    0.00E+00
    3  455    4.61E-04    3.64E-04    3.07E-04    2.84E-04    2.20E-04    2.13E-04    2.22E-04
    3  456    1.00E-03    9.26E-04    9.73E-04    1.02E-03    1.09E-03    1.14E-03    1.16E-03
    3  457    5.07E-04    4.64E-04    3.05E-04    2.89E-04    7.27E-05    7.25E-05    0.00E+00
    3  458    4.14E-06    3.11E-06    2.17E-06    2.04E-06    5.75E-07    5.77E-07    0.00E+00
    3  459    4.90E-06    4.46E-06    2.59E-06    2.90E-06    9.17E-07    9.53E-07    2.21E-07
    3  460    7.93E-04    7.71E-04    4.94E-04    4.88E-04    1.22E-04    1.27E-04    0.00E+00
    3  461    5.28E-04    4.93E-04    3.61E-04    3.43E-04    2.37E-04    2.26E-04    2.61E-04
    3  462    3.55E-03    2.97E-03    4.44E-03    3.96E-03    7.64E-03    7.63E-03   -3.15E-03
    3  463    7.96E-06    7.75E-06    4.52E-06    5.09E-06    1.21E-06    1.42E-06    0.00E+00
    3  464    5.63E-06    3.04E-06    2.83E-06    2.12E-06    8.10E-07    7.95E-07    0.00E+00
    3  465    3.20E-05    1.93E-05    1.53E-05    1.30E-05    3.93E-06    3.82E-06    0.00E+00
    3  466    2.30E-05    6.45E-06    1.18E-05    7.74E-06    1.89E-05    1.91E-05   -9.24E-06
    3  467    4.51E-06    3.30E-06    3.06E-06    2.73E-06    2.70E-06    2.56E-06    2.42E-06
    3  468    7.38E-06    5.50E-06    6.40E-06    5.78E-06    6.64E-06    6.50E-06    7.02E-06
    3  469    1.52E-05    1.11E-05    7.99E-06    7.09E-06    2.03E-06    1.86E-06    0.00E+00
    3  470    2.58E-05    2.17E-05    1.49E-05    1.46E-05    5.33E-06    5.16E-06    1.71E-06
    3  471    3.27E-05    2.86E-05    1.89E-05    1.89E-05    4.85E-06    5.18E-06    0.00E+00
    3  472    2.39E-05    1.91E-05    1.37E-05    1.30E-05    3.68E-06    3.78E-06    0.00E+00
    3  473    4.03E-06    2.29E-06    2.14E-06    2.11E-06    2.21E-06    2.30E-06   -8.38E-07
    3  474    3.56E-06    2.29E-06    1.52E-06    1.52E-06    3.94E-07    4.29E-07    0.00E+00
    3  475    2.53E-06    2.37E-06    1.60E-06    1.56E-06    4.13E-07    4.25E-07    0.00E+00
    3  476    5.80E-06    5.58E-06    3.67E-06    3.65E-06    1.38E-06    1.19E-06   -1.04E-07
    3  477    5.41E-06    5.67E-06    3.20E-06    3.52E-06    7.83E-07    8.89E-07    0.00E+00
    3  478    6.02E-06    7.33E-06    3.62E-06    4.48E-06    1.03E-06    1.18E-06    9.41E-08
    3  479    2.04E-05    1.71E-05    1.35E-05    1.32E-05    1.04E-05    1.04E-05    1.15E-05
    3  480    1.13E-05    1.31E-05    6.95E-06    8.14E-06    1.72E-06    2.06E-06    0.00E+00
    3  481    6.10E-05    5.09E-05    6.02E-05    5.59E-05    6.34E-05    6.27E-05    6.43E-05
    3  482    1.04E-06    6.52E-07    6.38E-07    5.73E-07    5.48E-07    5.55E-07    6.11E-07
    3  483    2.49E-05    2.30E-05    1.46E-05    1.39E-05    3.38E-06    3.30E-06    0.00E+00
    3  484    4.41E-05    4.37E-05    2.73E-05    2.76E-05    6.69E-06    7.06E-06    0.00E+00
    3  485    2.15E-06    1.41E-06    1.28E-06    9.47E-07    3.96E-07    3.53E-07    0.00E+00
    3  486    3.53E-05    3.40E-05    2.17E-05    2.12E-05    5.94E-06    5.55E-06    6.51E-08
    3  487    1.78E-06    1.27E-06    1.04E-06    8.33E-07    2.92E-07    2.60E-07    0.00E+00
    3  488    2.84E-05    2.95E-05    1.94E-05    2.01E-05    1.02E-05    9.59E-06   -2.32E-06
    3  489    3.43E-05    3.58E-05    2.15E-05    2.25E-05    5.40E-06    5.84E-06    0.00E+00
    3  490    1.22E-05    1.27E-05    7.97E-06    8.30E-06    2.09E-06    2.25E-06    0.00E+00
    3  491    3.58E-05    2.85E-05    4.56E-05    3.99E-05    8.51E-05    8.40E-05   -4.64E-05
    3  492    3.44E-06    2.73E-06    3.03E-06    2.60E-06    2.67E-06    2.66E-06    2.68E-06
    3  493    3.32E-05    3.16E-05    2.25E-05    2.16E-05    1.44E-05    1.38E-05    1.58E-05
    3  494    2.17E-04    1.94E-04    2.78E-04    2.59E-04    4.92E-04    5.01E-04   -2.17E-04
    3  495    1.21E-06    1.54E-06    6.54E-07    8.65E-07    1.43E-07    1.91E-07    0.00E+00
    3  496    1.53E-06    1.67E-06    9.18E-07    1.05E-06    4.41E-07    4.66E-07    3.85E-07
    3  497    1.31E-06    1.38E-06    7.30E-07    8.15E-07    1.62E-07    1.88E-07    0.00E+00
    3  498    1.41E-06    1.97E-06    7.76E-07    1.11E-06    2.40E-07    3.08E-07    9.58E-08
    3  499    2.52E-06    3.34E-06    1.36E-06    1.85E-06    2.98E-07    4.06E-07    0.00E+00
    3  500    2.00E-06    1.83E-06    1.17E-06    1.06E-06    3.08E-07    2.99E-07    0.00E+00
    3  501    1.94E-06    1.82E-06    1.73E-06    1.73E-06    1.95E-06    2.07E-06    2.44E-06
    3  502    4.02E-06    2.92E-06    4.99E-06    4.41E-06    9.28E-06    9.28E-06    1.41E-05
    3  503    2.10E-06    1.46E-06    1.02E-06    9.55E-07    2.74E-07    2.86E-07    0.00E+00
    3  504    2.91E-06    2.46E-06    1.82E-06    1.86E-06    1.44E-06    1.46E-06    1.55E-06
    3  505    5.90E-06    5.90E-06    3.51E-06    3.94E-06    9.54E-07    1.11E-06    0.00E+00
    3  506    2.31E-06    2.10E-06    1.41E-06    1.49E-06    1.04E-06    1.05E-06    9.95E-07
    3  507    2.10E-06    1.29E-06    1.10E-06    8.87E-07    3.15E-07    3.02E-07    0.00E+00
    3  508    2.84E-07    1.38E-07    1.16E-07    9.26E-08    2.76E-08    2.64E-08    0.00E+00
    3  509    9.66E-06    8.22E-06    9.39E-06    8.73E-06    9.96E-06    9.78E-06    1.06E-05
    3  510    1.33E-07    3.06E-09    2.44E-08    1.61E-09    3.31E-09    3.70E-10    0.00E+00
    3  511    1.10E-07    6.95E-09    2.99E-08    5.44E-09    8.63E-09    5.24E-09    5.87E-09
    3  512    5.81E-07    5.32E-07    3.45E-07    3.65E-07    1.82E-07    1.83E-07    1.11E-07
    3  513    4.15E-07    2.98E-07    2.22E-07    1.96E-07    6.13E-08    5.87E-08    0.00E+00
    3  514    6.18E-07    4.28E-07    3.18E-07    2.75E-07    9.46E-08    8.21E-08    7.56E-09
    3  515    2.24E-06    2.38E-06    1.36E-06    1.46E-06    3.51E-07    3.79E-07    0.00E+00
    3  516    5.32E-06    4.89E-06    4.65E-06    4.37E-06    4.62E-06    4.70E-06    5.51E-06
    3  517    1.43E-06    1.39E-06    9.22E-07    9.16E-07    2.45E-07    2.55E-07    0.00E+00
    3  518    1.63E-05    1.37E-05    1.97E-05    1.76E-05    3.48E-05    3.44E-05   -1.83E-05
    3  519    7.63E-06    8.79E-06    4.72E-06    5.47E-06    1.16E-06    1.39E-06    0.00E+00
    3  520    2.74E-06    3.43E-06    1.68E-06    2.12E-06    5.94E-07    6.78E-07    2.70E-07
    3  521    5.65E-06    4.63E-06    6.16E-06    5.71E-06    1.03E-05    1.05E-05   -4.89E-06
    3  522    3.42E-07    2.32E-07    1.68E-07    1.50E-07    3.95E-08    3.91E-08    0.00E+00
    3  523    4.22E-06    4.09E-06    2.72E-06    2.63E-06    7.23E-07    7.26E-07    0.00E+00
    3  524    2.04E-07    1.39E-07    1.04E-07    8.46E-08    2.26E-08    2.11E-08    0.00E+00
    3  525    2.18E-05    1.76E-05    2.64E-05    2.31E-05    4.64E-05    4.55E-05   -2.43E-05
    3  526    1.29E-07    1.22E-08    5.10E-08    6.40E-09    8.20E-09    1.41E-09    0.00E+00
    3  527    9.33E-08    7.49E-09    3.49E-08    3.45E-09    5.48E-09    8.63E-10    1.95E-10
    3  528    3.98E-07    4.37E-07    2.59E-07    2.95E-07    1.37E-07    1.49E-07    1.08E-07
    3  529    7.31E-07    8.40E-07    4.23E-07    4.62E-07    1.09E-07    1.20E-07    0.00E+00
    3  530    7.37E-07    1.02E-06    4.69E-07    6.35E-07    2.82E-07    3.26E-07    2.80E-07
    3  531    2.58E-07    2.07E-07    2.13E-07    1.89E-07    2.14E-07    2.03E-07   -4.08E-08
    3  532    1.30E-07    1.05E-07    7.05E-08    6.94E-08    1.99E-08    2.31E-08    0.00E+00
    3  533    2.90E-07    2.40E-07    1.77E-07    1.57E-07    4.41E-08    4.22E-08    0.00E+00
    3  534    1.40E-06    1.23E-06    1.53E-06    1.44E-06    2.53E-06    2.53E-06    3.77E-06
    3  535    1.47E-06    1.58E-06    1.21E-06    1.30E-06    1.23E-06    1.33E-06    1.51E-06
    3  536    1.21E-06    1.32E-06    7.00E-07    7.67E-07    1.69E-07    1.89E-07    0.00E+00
    3  537    1.75E-06    2.37E-06    9.67E-07    1.32E-06    2.13E-07    2.92E-07    0.00E+00
    3  538    9.21E-07    9.99E-07    5.26E-07    5.98E-07    1.19E-07    1.40E-07    0.00E+00
    3  539    2.60E-06    2.10E-06    2.84E-06    2.59E-06    4.68E-06    4.68E-06    6.99E-06
    3  540    3.20E-07    2.70E-07    3.15E-07    2.94E-07    5.23E-07    4.96E-07   -3.73E-07
    3  541    6.45E-07    5.45E-07    3.78E-07    3.47E-07    9.46E-08    9.41E-08    0.00E+00
    3  542    9.38E-07    8.63E-07    5.67E-07    5.40E-07    1.71E-07    1.63E-07    3.73E-08
    3  543    1.50E-07    8.68E-08    6.25E-08    5.51E-08    1.47E-08    1.46E-08    0.00E+00
    3  544    1.71E-07    8.01E-08    7.35E-08    6.10E-08    3.37E-08    2.72E-08   -5.57E-10
    3  545    3.52E-08    8.05E-09    1.30E-08    4.07E-09    2.05E-09    8.53E-10    0.00E+00
    3  546    2.19E-08    1.54E-08    9.85E-09    9.59E-09    4.32E-09    4.63E-09    3.04E-09
    3  547    1.02E-08    6.09E-09    3.48E-09    3.76E-09    7.68E-10    1.01E-09    0.00E+00
    3  548    3.60E-08    2.65E-08    1.47E-08    1.41E-08    2.78E-09    3.07E-09    0.00E+00
    3  549    3.07E-08    2.77E-09    1.00E-08    1.22E-09    1.52E-09    3.38E-10    6.60E-11
    3  550    1.74E-08    1.26E-08    1.13E-08    1.08E-08    1.02E-08    1.03E-08    1.11E-08
    3  551    2.19E-07    1.61E-07    1.19E-07    1.09E-07    3.13E-08    3.32E-08    0.00E+00
    3  552    1.70E-08    1.02E-08    1.18E-08    8.81E-09    1.32E-08    1.08E-08    2.05E-08
    3  553    9.52E-08    6.04E-08    4.93E-08    4.02E-08    1.26E-08    1.23E-08    0.00E+00
    3  554    3.83E-08    1.74E-08    1.84E-08    1.22E-08    9.25E-09    8.91E-09    8.93E-09
    3  555    4.77E-08    3.12E-08    4.60E-08    3.89E-08    8.00E-08    7.75E-08    1.24E-07
    3  556    3.77E-08    2.18E-08    1.74E-08    1.28E-08    3.69E-09    3.13E-09    0.00E+00
    3  557    8.51E-07    6.03E-07    4.66E-07    4.04E-07    1.20E-07    1.20E-07    0.00E+00
    3  558    1.19E-06    8.23E-07    6.67E-07    5.44E-07    1.72E-07    1.56E-07    0.00E+00
    3  559    1.52E-06    1.22E-06    9.96E-07    8.81E-07    6.04E-07    5.54E-07    4.63E-07
    3  560    1.42E-06    1.10E-06    1.27E-06    1.09E-06    1.31E-06    1.20E-06    1.36E-06
    3  561    2.00E-07    1.23E-07    1.12E-07    8.35E-08    2.97E-08    2.57E-08    0.00E+00
    3  562    2.58E-07    2.22E-07    1.49E-07    1.47E-07    3.86E-08    4.14E-08    0.00E+00
    3  563    3.20E-07    2.71E-07    1.89E-07    1.80E-07    5.97E-08    5.57E-08    5.58E-09
    3  564    1.19E-07    6.82E-08    6.39E-08    4.53E-08    1.72E-08    1.59E-08    0.00E+00
    3  565    1.82E-07    1.50E-07    1.21E-07    1.09E-07    7.16E-08    6.65E-08    4.03E-08
    3  566    1.79E-06    1.70E-06    1.07E-06    1.06E-06    2.60E-07    2.74E-07    0.00E+00
    3  567    2.29E-06    2.17E-06    1.75E-06    1.69E-06    1.37E-06    1.38E-06    1.53E-06
    3  568    3.40E-06    2.78E-06    2.10E-06    1.80E-06    5.24E-07    4.86E-07    0.00E+00
    3  569    6.56E-06    5.27E-06    7.68E-06    6.61E-06    1.31E-05    1.25E-05   -6.70E-06
    3  570    1.59E-07    1.30E-07    1.26E-07    1.15E-07    1.06E-07    1.04E-07    1.04E-07
    3  571    5.94E-07    6.44E-07    3.25E-07    3.58E-07    7.25E-08    8.30E-08    0.00E+00
    3  572    9.37E-07    8.20E-07    5.12E-07    4.79E-07    1.11E-07    1.12E-07    0.00E+00
    3  573    1.15E-06    9.14E-07    1.38E-06    1.25E-06    2.54E-06    2.52E-06    3.88E-06
    3  574    6.77E-07    6.87E-07    4.85E-07    5.06E-07    3.92E-07    4.13E-07    4.44E-07
    3  575    3.43E-07    3.65E-07    2.07E-07    2.27E-07    4.95E-08    5.74E-08    0.00E+00
    3  576    9.47E-08    7.95E-08    5.94E-08    5.26E-08    1.52E-08    1.45E-08    0.00E+00
    3  577    2.96E-07    2.24E-07    1.85E-07    1.44E-07    4.96E-08    4.28E-08    0.00E+00
    3  578    3.15E-07    2.52E-07    1.97E-07    1.67E-07    6.90E-08    5.53E-08   -2.80E-09
    3  579    1.72E-07    1.82E-07    1.17E-07    1.26E-07    6.58E-08    6.90E-08    5.63E-08
    3  580    6.26E-07    5.92E-07    4.01E-07    3.84E-07    1.43E-07    1.38E-07    5.47E-08
    3  581    1.19E-07    1.11E-07    7.23E-08    6.95E-08    1.81E-08    1.90E-08    0.00E+00
    3  582    5.71E-08    5.19E-08    3.12E-08    3.09E-08    6.73E-09    7.18E-09    0.00E+00
    3  583    1.13E-07    9.31E-08    9.76E-08    9.15E-08    1.32E-07    1.34E-07    1.93E-07
    3  584    1.04E-07    1.26E-07    5.57E-08    6.96E-08    1.19E-08    1.54E-08    0.00E+00
    3  585    8.60E-08    8.63E-08    6.41E-08    6.64E-08    5.38E-08    5.72E-08    6.09E-08
    3  586    5.55E-07    4.73E-07    5.77E-07    5.28E-07    9.04E-07    9.24E-07   -5.08E-07
    3  587    5.62E-08    4.80E-08    3.18E-08    2.83E-08    7.75E-09    7.58E-09    0.00E+00
    3  588    3.67E-08    3.11E-08    2.07E-08    1.72E-08    5.27E-09    4.87E-09    0.00E+00
    3  589    6.92E-08    5.43E-08    8.26E-08    7.52E-08    1.52E-07    1.54E-07    2.32E-07
    3  590    3.55E-08    3.50E-08    2.19E-08    2.28E-08    1.24E-08    1.28E-08    1.17E-08
%
% I: Initial state
% J: Final state
% Effective collision strength for three temperatures.
% First column: R-Matrix results
% Second column: Distorted Wave results, no resonances.
% Last column: Infinite temperature limit.
% Positive values: Born transition, Born collision strength at infinite energy limit.
% Negative values: Electric dipole transition, value of gf.
%

